Optimal operation of microgrids with risk-constrained state of charge

In this paper we present a stochastic scenario-based model predictive control (MPC) approach for the operation of islanded microgrids with high share of renewable energy sources. We require that the stored energy remains within given bounds with a certain probability using risk-based constraints as convex approximations of chance constraints. We show that risk constraints can generally be cast as conic constraints and, unlike chance constraints, can control both the number and average magnitude of constraint violations. Lastly, we demonstrate the risk-constrained stochastic MPC in a numerical case study.

==> data/chanceConstrained0000.csv <==
t,storedEnergy,thermalPower,storagePower,renewablePower,loadPower,maximumRenewablePower,objective,pE1,pE2,pE3,pE4
0,3,0,0.57222,0,-0.57222,0,34.067,0,0.19074,0.38148,0.19074
1,2.7139,0,0.57222,0,-0.57222,0,34.067,0,0.19074,0.38148,0.19074
2,2.423,0,0.58186,0,-0.58186,0,34.705,0,0.19395,0.3879,0.19395
3,2.1506,0,0.54464,0,-0.54464,0,35.442,0,0.18155,0.36309,0.18155
4,1.8762,0,0.5489,0,-0.5489,0,35.817,0,0.18297,0.36593,0.18297
5,1.6153,0,0.52185,-6.2172e-15,-0.52185,0,36.242,0,0.17395,0.3479,0.17395
6,1.3486,0,0.53342,-1.8319e-15,-0.53342,0,36.339,0,0.17781,0.35561,0.17781
7,1.1023,0,0.4925,0,-0.4925,0,36.539,0,0.16417,0.32833,0.16417
8,1.2097,0.7324,-0.21476,0,-0.51763,0,36.55,0.7324,-0.071588,-0.14318,-0.071588
9,1.1895,0.46424,0.040461,0,-0.5047,0,36.195,0.46424,0.013487,0.026974,0.013487
10,1.1755,0.46095,0.027961,0,-0.48891,0,36.472,0.46095,0.0093203,0.018641,0.0093203
11,1.1887,0.55597,-0.026382,0,-0.52959,0,36.977,0.55597,-0.0087938,-0.017588,-0.0087938
12,1.3047,0.70335,-0.23215,0,-0.47119,0,37.788,0.70335,-0.077384,-0.15477,-0.077384
13,1.3536,0.59029,-0.097616,0,-0.49268,0,38.173,0.59029,-0.032539,-0.065077,-0.032539
14,1.3828,0.56139,-0.05852,0,-0.50287,0,38.388,0.56139,-0.019507,-0.039014,-0.019507
15,1.4194,0.5342,-0.073071,0.0045022,-0.46563,0.0045022,38.4,0.5342,-0.025858,-0.047213,-0.021356
16,1.3873,0.41549,0.064069,0.037084,-0.51665,0.037084,38.064,0.41549,0.0089948,0.055074,0.046079
17,1.394,0.47927,-0.013453,0.020983,-0.4868,0.10871,37.217,0.47927,-0.011479,-0.0019746,0.0095041
18,1.4028,0.41305,-0.017595,0.087298,-0.48275,0.21866,34.53,0.41305,-0.034964,0.01737,0.052334
19,1.6332,0.6077,-0.46081,0.31761,-0.46449,0.31761,30.648,0.6077,-0.25947,-0.20134,0.058135
20,1.5395,0,0.18752,0.29451,-0.48203,0.49076,26.783,0,-0.035665,0.22318,0.25885
21,1.5169,0,0.045224,0.46502,-0.51024,0.47366,21.95,0,-0.13993,0.18516,0.32509
22,1.4976,0,0.038568,0.46134,-0.49991,0.65566,21.996,0,-0.14093,0.17949,0.32042
23,1.5711,0,-0.14696,0.64003,-0.49307,0.88899,18.265,0,-0.26233,0.11537,0.3777
24,1.6067,0,-0.071217,0.57418,-0.50296,0.57418,14.366,0,-0.21513,0.14392,0.35905
25,1.6277,0,-0.042124,0.56358,-0.52146,0.6208,19.409,0,-0.2019,0.15978,0.36168
26,1.6613,0,-0.067055,0.6172,-0.55014,0.98144,18.571,0,-0.22808,0.16103,0.38911
27,1.8627,0,-0.40284,0.92601,-0.52317,1.3961,12.873,0,-0.44295,0.04011,0.48306
28,2.0081,0,-0.29081,0.75383,-0.46302,0.75383,12.202,0,-0.34821,0.057404,0.40561
29,2.1131,0,-0.2101,0.67081,-0.46071,0.67081,15.029,0,-0.29364,0.083536,0.37717
30,2.1993,0,-0.17232,0.64336,-0.47104,0.64336,15.786,0,-0.2719,0.099573,0.37147
31,2.306,0,-0.21329,0.65673,-0.44343,0.97571,16.838,0,-0.29001,0.076714,0.36672
32,2.5442,0,-0.47655,0.94234,-0.46579,1.1345,13.147,0,-0.47296,-0.0035855,0.46938
33,2.6274,0,-0.16634,0.63614,-0.46979,0.63614,13.794,0,-0.26749,0.10115,0.36864
34,2.6928,0,-0.13084,0.64583,-0.51499,0.72058,17.547,0,-0.25889,0.12805,0.38694
35,2.7817,0,-0.17779,0.73419,-0.5564,0.99796,16.492,0,-0.30399,0.1262,0.4302
36,2.735,0,0.093478,0.63241,-0.72589,0.63241,14.082,0,-0.17964,0.27312,0.45277
37,2.669,0,0.13203,0.61837,-0.7504,0.68729,18.696,0,-0.16211,0.29414,0.45626
38,2.4207,0,0.49645,0.25092,-0.74738,0.25092,17.761,0,0.081843,0.41461,0.33277
39,2.1151,0,0.61133,0.11913,-0.73045,0.11913,26.537,0,0.16407,0.44726,0.28319
40,1.7829,0,0.6644,0.062544,-0.72695,0.062544,30.91,0,0.20062,0.46378,0.26316
41,1.4423,0,0.68108,0.00726,-0.68834,0.00726,34.282,0,0.22461,0.45647,0.23187
42,1.1076,0,0.66944,0,-0.66944,0,37.033,0,0.22315,0.44629,0.22315
43,1.0117,0.4687,0.19181,0,-0.66052,0,38.432,0.4687,0.063938,0.12788,0.063938
44,1.0083,0.63666,0.0067707,0,-0.64343,0,38.549,0.63666,0.0022569,0.0045138,0.0022569
45,1.0102,0.63591,-0.0038021,0,-0.6321,0,38.603,0.63591,-0.0012674,-0.0025347,-0.0012674
46,1.0174,0.5982,-0.01428,0,-0.58392,0,38.816,0.5982,-0.00476,-0.00952,-0.00476
47,1.0159,0.58619,0.0028526,0,-0.58904,0,38.468,0.58619,0.00095086,0.0019017,0.00095086
48,0.98969,0.57052,0.052479,0,-0.623,0,38.18,0.57052,0.017493,0.034986,0.017493
49,1.0174,0.6117,-0.055517,0,-0.55619,0,38.217,0.6117,-0.018506,-0.037011,-0.018506
50,1.0162,0.52084,0.0025105,0,-0.52335,0,37.782,0.52084,0.00083684,0.0016737,0.00083684
51,1.2565,0.95971,-0.48058,0,-0.47913,0,37.402,0.95971,-0.16019,-0.32039,-0.16019
52,1.2306,0.46385,0.051749,0,-0.5156,0,36.847,0.46385,0.01725,0.034499,0.01725
53,1.1979,0.44928,0.06534,0,-0.51462,0,36.295,0.44928,0.02178,0.04356,0.02178
54,1.1975,0.49244,0.00097379,0,-0.49341,0,36.564,0.49244,0.0003246,0.00064919,0.0003246
55,1.1773,0.45648,0.040361,0,-0.49684,0,36.613,0.45648,0.013454,0.026907,0.013454
56,1.1758,0.4829,0.0029298,0,-0.48583,0,37.027,0.4829,0.00097661,0.0019532,0.00097661
57,1.1894,0.53596,-0.027196,0,-0.50876,0,37.763,0.53596,-0.0090655,-0.018131,-0.0090655
58,1.2496,0.59907,-0.12039,0,-0.47868,0,38.189,0.59907,-0.040129,-0.080257,-0.040129
59,1.295,0.57458,-0.090766,0,-0.48382,0,38.4,0.57458,-0.030255,-0.060511,-0.030255
60,1.3341,0.57689,-0.078266,0,-0.49863,0,38.434,0.57689,-0.026089,-0.052177,-0.026089
61,1.3954,0.59747,-0.12262,-1.3878e-17,-0.47485,0,38.42,0.59747,-0.040874,-0.081747,-0.040874
62,1.3931,0.49296,0.0046411,0,-0.4976,0,38.174,0.49296,0.001547,0.0030941,0.001547
63,1.3973,0.54788,-0.0084308,0,-0.53945,0,37.9,0.54788,-0.0028103,-0.0056205,-0.0028103
64,1.3737,0.49955,0.047208,0,-0.54676,0.0004623,37.614,0.49955,0.015736,0.031472,0.015736
65,1.3805,0.48477,-0.013627,0.0083153,-0.47946,0.02187,37.462,0.48477,-0.007314,-0.0063127,0.0010013
66,1.3696,0.39505,0.021921,0.10017,-0.51714,0.16156,36.769,0.39505,-0.026083,0.048003,0.074086
67,1.6095,1.025,-0.47984,0.019349,-0.56453,0.019349,32.991,1.025,-0.1664,-0.31345,-0.14705
68,1.8121,0.9777,-0.40529,0.024129,-0.59654,0.024129,36.935,0.9777,-0.14314,-0.26215,-0.11901
69,1.9375,0.61897,-0.25076,0.21943,-0.58764,0.21943,36.938,0.61897,-0.15673,-0.094029,0.0627
70,1.7224,0,0.43033,0.16744,-0.59777,0.16744,31.619,0,0.087628,0.3427,0.25507
71,1.5735,0,0.29777,0.30421,-0.60197,0.30421,33.361,0,-0.002147,0.29991,0.30206
72,1.8474,0,-0.54789,1.1793,-0.63137,1.1793,29.399,0,-0.57572,0.027824,0.60354
73,2.0961,0,-0.49727,1.0447,-0.54745,1.4908,12.237,0,-0.514,0.016727,0.53073
74,2.2989,0,-0.4057,1.0045,-0.59878,1.6454,13.01,0,-0.47006,0.064359,0.53442
75,2.4774,0,-0.35691,0.97333,-0.61641,1.7163,13.087,0,-0.44341,0.086499,0.52991
76,2.6336,0,-0.31248,0.91813,-0.60565,1.7489,13.505,0,-0.4102,0.097726,0.50793
77,2.7587,0,-0.25015,0.86987,-0.61972,1.6919,13.689,0,-0.37334,0.12319,0.49653
78,2.8315,0,-0.14573,0.81617,-0.67044,1.5421,13.872,0,-0.32063,0.1749,0.49554
79,2.9059,0,-0.1487,0.80037,-0.65168,1.6384,13.525,0,-0.31636,0.16766,0.48402
80,2.9329,0,-0.053987,0.74118,-0.68719,1.5604,13.519,0,-0.26505,0.21107,0.47612
81,2.9605,0,-0.055309,0.7257,-0.67039,0.8926,13.106,0,-0.26033,0.20503,0.46536
82,2.9357,0,0.049611,0.63668,-0.68629,0.63668,13.241,0,-0.19569,0.2453,0.44099
83,2.9573,0,-0.043198,0.68295,-0.63975,1.0623,17.276,0,-0.24205,0.19885,0.4409
84,2.9794,0,-0.044134,0.83079,-0.78666,0.9027,12.969,0,-0.29164,0.24751,0.53915
85,2.9451,0,0.068568,0.70847,-0.77704,0.70847,14.14,0,-0.2133,0.28187,0.49517
86,2.7383,0,0.41362,0.37745,-0.79107,0.37745,16.883,0,0.012059,0.40156,0.38951
87,2.3593,0,0.75796,0.061021,-0.81898,0.061021,22.996,0,0.23231,0.52564,0.29333
88,1.9759,0,0.76693,0.0455,-0.81243,0.0455,31.965,0,0.24048,0.52645,0.28598
89,1.5928,0,0.76609,0.0039297,-0.77002,0.0039297,34.84,0,0.25405,0.51203,0.25798
90,1.2399,0,0.70587,0,-0.70587,0,37.752,0,0.23529,0.47058,0.23529
91,1.0972,0.44539,0.28542,0,-0.73081,0,38.982,0.44539,0.095139,0.19028,0.095139
92,1.0037,0.54123,0.18688,0,-0.72811,0,39.045,0.54123,0.062294,0.12459,0.062294
93,1.0088,0.7302,-0.010227,0,-0.71998,0,38.948,0.7302,-0.0034091,-0.0068182,-0.0034091
94,1.0206,0.66042,-0.023561,0,-0.63686,0,38.728,0.66042,-0.0078536,-0.015707,-0.0078536
95,1.0246,0.60862,-0.0079006,0,-0.60072,0,37.903,0.60862,-0.0026335,-0.0052671,-0.0026335
96,1.0142,0.5425,0.020672,0,-0.56317,0,36.829,0.5425,0.0068906,0.013781,0.0068906
97,1.2269,0.94018,-0.42525,0,-0.51493,0,36.174,0.94018,-0.14175,-0.2835,-0.14175
98,1.1941,0.4362,0.065452,0,-0.50165,0,35.289,0.4362,0.021817,0.043634,0.021817
99,1.1743,0.44971,0.039596,0,-0.48931,0,35.41,0.44971,0.013199,0.026397,0.013199
100,1.1703,0.47009,0.008028,0,-0.47812,0,36.25,0.47009,0.002676,0.005352,0.002676
101,1.1983,0.50778,-0.055904,0,-0.45188,0,36.794,0.50778,-0.018635,-0.037269,-0.018635
102,1.2246,0.54036,-0.052624,0,-0.48774,0,37.471,0.54036,-0.017541,-0.035082,-0.017541
103,1.2807,0.58126,-0.11216,0,-0.4691,0,37.876,0.58126,-0.037386,-0.074772,-0.037386
104,1.2624,0.43506,0.036514,0,-0.47157,0,37.728,0.43506,0.012171,0.024343,0.012171
105,1.2622,0.44845,0.000348,0,-0.4488,0,37.716,0.44845,0.000116,0.000232,0.000116
106,1.2512,0.439,0.022168,0,-0.46116,0,37.42,0.439,0.0073893,0.014779,0.0073893
107,1.2343,0.49692,0.033768,-5.5511e-17,-0.53069,0,37.138,0.49692,0.011256,0.022512,0.011256
108,1.2888,0.56287,-0.10912,0,-0.45374,0,36.995,0.56287,-0.036374,-0.072748,-0.036374
109,1.2767,0.41604,0.024286,0,-0.44032,0,36.693,0.41604,0.0080953,0.016191,0.0080953
110,1.2514,0.44247,0.050622,0,-0.49309,0,36.84,0.44247,0.016874,0.033748,0.016874
111,1.2349,0.5247,0.032883,0,-0.55758,0,37.38,0.5247,0.010961,0.021922,0.010961
112,1.315,0.69672,-0.16016,0.029161,-0.56572,0.034618,38.104,0.69672,-0.063107,-0.097053,-0.033946
113,1.3938,0.55619,-0.15754,0.15669,-0.55534,0.15669,37.778,0.55619,-0.10475,-0.052798,0.051948
114,1.3933,0.46236,0.0010107,0.21242,-0.6758,0.23752,34.638,0.46236,-0.07047,0.071481,0.14195
115,1.3846,0.45988,0.017383,0.20788,-0.68514,0.55158,32.468,0.45988,-0.063499,0.080881,0.14438
116,1.5155,0.43359,-0.26175,0.48359,-0.65544,0.77657,23.571,0.43359,-0.24845,-0.013299,0.23515
117,1.5182,0,-0.0053813,0.68106,-0.67568,0.91145,17.199,0,-0.22881,0.22343,0.45225
118,1.5823,0,-0.12839,0.82115,-0.69277,1.1192,13.681,0,-0.31651,0.18813,0.50464
119,1.7654,0,-0.36604,1.0335,-0.66747,1.3076,10.712,0,-0.46651,0.10048,0.56699
120,2.0173,0,-0.50392,1.1211,-0.61718,1.456,11.323,0,-0.54167,0.037754,0.57943
121,2.2383,0,-0.44203,1.0664,-0.62439,1.2208,12.096,0,-0.50282,0.060787,0.5636
122,2.4223,0,-0.36794,1.0171,-0.6492,1.5847,12.588,0,-0.46169,0.093756,0.55545
123,2.5821,0,-0.31952,0.98476,-0.66524,1.6867,12.694,0,-0.43476,0.11524,0.55
124,2.7025,0,-0.2408,0.9322,-0.6914,1.738,13.031,0,-0.391,0.1502,0.5412
125,2.8089,0,-0.21295,0.89983,-0.68688,1.7196,12.978,0,-0.37093,0.15798,0.52891
126,2.8917,0,-0.1656,0.8449,-0.67931,1.7063,13.183,0,-0.33683,0.17124,0.50807
127,2.9621,0,-0.14069,0.79213,-0.65145,1.6265,13.289,0,-0.31094,0.17025,0.48119
128,2.9742,0,-0.024292,0.66211,-0.63781,1.4787,13.511,0,-0.2288,0.20451,0.43331
129,2.9552,0,0.03811,0.6312,-0.66931,0.95687,13.444,0,-0.1977,0.23581,0.4335
130,2.988,0,-0.065685,0.66976,-0.60407,0.77475,13.01,0,-0.24515,0.17946,0.42461
131,2.9524,0,0.071175,0.61721,-0.68839,0.73462,14.068,0,-0.18201,0.25319,0.4352
132,2.7266,0,0.45174,0.30751,-0.75925,0.30751,15.282,0,0.048074,0.40366,0.35559
133,2.5026,0,0.44785,0.35716,-0.80501,0.35716,25.296,0,0.030229,0.41762,0.38739
134,2.2174,0,0.57048,0.26337,-0.83384,0.26337,25.984,0,0.10237,0.46811,0.36574
135,1.8776,0,0.67959,0.14553,-0.82512,0.14553,30.17,0,0.17802,0.50157,0.32355
136,1.512,0,0.73131,0.08629,-0.8176,0.08629,34.47,0,0.21501,0.5163,0.3013
137,1.1222,0,0.77942,0.0094741,-0.7889,0.0094741,37.056,0,0.25665,0.52277,0.26612
138,1.0052,0.52223,0.234,0,-0.75624,0,38.78,0.52223,0.078001,0.156,0.078001
139,1.023,0.73361,-0.035526,0,-0.69809,0,38.677,0.73361,-0.011842,-0.023684,-0.011842
140,1.0155,0.67226,0.014974,0,-0.68723,0,37.864,0.67226,0.0049914,0.0099828,0.0049914
141,1.0195,0.66633,-0.0080498,0,-0.65828,0,37.184,0.66633,-0.0026833,-0.0053665,-0.0026833
142,1.0103,0.62085,0.018434,0,-0.63929,0,36.822,0.62085,0.0061447,0.012289,0.0061447
143,1.0154,0.60325,-0.01019,0,-0.59306,0,36.383,0.60325,-0.0033965,-0.006793,-0.0033965
144,1.2181,0.94602,-0.40528,0,-0.54075,0,36.363,0.94602,-0.13509,-0.27018,-0.13509
145,1.2342,0.52801,-0.032338,0,-0.49567,0,36.598,0.52801,-0.010779,-0.021559,-0.010779
146,1.2274,0.45215,0.013566,0,-0.46572,0,36.744,0.45215,0.0045222,0.0090443,0.0045222
147,1.2387,0.50157,-0.022503,0,-0.47906,0,37.054,0.50157,-0.007501,-0.015002,-0.007501
148,1.2618,0.51782,-0.04616,0,-0.47166,0,37.374,0.51782,-0.015387,-0.030774,-0.015387
149,1.2615,0.45952,0.00048487,0,-0.46001,0,37.121,0.45952,0.00016162,0.00032325,0.00016162
150,1.2483,0.43616,0.026394,0,-0.46255,0,37.01,0.43616,0.0087979,0.017596,0.0087979
151,1.2341,0.42211,0.028437,0,-0.45055,0,36.738,0.42211,0.0094789,0.018958,0.0094789
152,1.2209,0.44767,0.026396,0,-0.47407,0,36.382,0.44767,0.0087986,0.017597,0.0087986
153,1.2097,0.42687,0.022525,0,-0.4494,0,36.443,0.42687,0.0075083,0.015017,0.0075083
154,1.1955,0.46359,0.028337,0,-0.49193,0,36.541,0.46359,0.0094458,0.018892,0.0094458
155,1.19,0.43232,0.011012,0,-0.44333,0,37.086,0.43232,0.0036705,0.0073411,0.0036705
156,1.2301,0.53977,-0.080254,0,-0.45951,0,37.67,0.53977,-0.026751,-0.053502,-0.026751
157,1.3132,0.62668,-0.16616,0,-0.46052,0,38.227,0.62668,-0.055386,-0.11077,-0.055386
158,1.3668,0.5971,-0.10727,0,-0.48983,0,38.478,0.5971,-0.035755,-0.071511,-0.035755
159,1.3939,0.59411,-0.054065,0,-0.54005,0,38.502,0.59411,-0.018022,-0.036043,-0.018022
160,1.4064,0.59286,-0.02513,6.9389e-18,-0.56773,0.042706,38.441,0.59286,-0.0083767,-0.016753,-0.0083767
161,1.4424,0.58695,-0.072019,0.12119,-0.63612,0.12119,37.388,0.58695,-0.064403,-0.0076162,0.056787
162,1.408,0.42194,0.068775,0.099848,-0.59056,0.40924,34.75,0.42194,-0.010358,0.079133,0.08949
163,1.5088,0.43644,-0.20144,0.37365,-0.60865,0.37365,26.241,0.43644,-0.1917,-0.0097464,0.18195
164,1.6054,0.40388,-0.19336,0.40046,-0.61098,0.4906,26.05,0.40388,-0.19794,0.0045825,0.20252
165,1.5378,0,0.1353,0.4695,-0.6048,0.72978,22.074,0,-0.1114,0.2467,0.3581
166,1.578,0,-0.080342,0.69303,-0.61269,1.0637,16.847,0,-0.25779,0.17745,0.43524
167,1.4792,0,0.19749,0.51691,-0.7144,0.51691,11.462,0,-0.10647,0.30397,0.41044
168,1.4445,0,0.069428,0.51497,-0.5844,0.70306,20.166,0,-0.14851,0.21794,0.36645
169,1.5104,0,-0.13178,0.7186,-0.58682,1.1712,16.51,0,-0.28346,0.15168,0.43514
170,1.7366,0,-0.4525,1.0437,-0.5912,1.0437,10.448,0,-0.49873,0.046232,0.54497
171,1.8806,0,-0.28788,0.92908,-0.6412,0.92908,11.437,0,-0.40565,0.11778,0.52343
172,1.9895,0,-0.21791,0.8873,-0.66939,1.5166,12.629,0,-0.3684,0.1505,0.5189
173,1.889,0,0.20113,0.48647,-0.68759,0.48647,10.781,0,-0.095112,0.29624,0.39135
174,1.825,0,0.12796,0.49012,-0.61808,0.64732,19.314,0,-0.12072,0.24868,0.3694
175,1.8606,0,-0.07127,0.69394,-0.62267,1.0559,16.228,0,-0.25507,0.1838,0.43887
176,1.8918,0,-0.062352,0.69115,-0.6288,0.69115,11.01,0,-0.25117,0.18882,0.43999
177,1.902,0,-0.020321,0.68746,-0.66714,0.92709,16.834,0,-0.23593,0.21561,0.45153
178,1.9744,0,-0.1448,0.71256,-0.56776,0.71256,13.258,0,-0.28579,0.14099,0.42677
179,2.0258,0,-0.10291,0.71994,-0.61702,0.89427,16.884,0,-0.27428,0.17137,0.44565
180,1.8727,0,0.30623,0.44396,-0.75019,0.44396,14.358,0,-0.045909,0.35214,0.39805
181,1.6558,0,0.43371,0.41848,-0.85219,0.65974,23.599,0,0.0050791,0.42864,0.42356
182,1.4164,0,0.47889,0.33482,-0.81371,0.33482,18.15,0,0.048025,0.43087,0.38284
183,1.0825,0,0.66782,0.14255,-0.81037,0.14255,27.694,0,0.17509,0.49273,0.31764
184,1.0036,0.50203,0.15781,0.15152,-0.81136,0.15152,32.343,0.50203,0.0020983,0.15572,0.15362
185,0.96817,0.70027,0.070809,0.010344,-0.78142,0.010344,32.869,0.70027,0.020155,0.050654,0.030499
186,1.0032,0.81265,-0.070019,0,-0.74263,0,37.778,0.81265,-0.02334,-0.046679,-0.02334
187,1.0154,0.73342,-0.024401,0,-0.70902,0,38.303,0.73342,-0.0081336,-0.016267,-0.0081336
188,0.98341,0.70541,0.063948,0,-0.76936,0,38.117,0.70541,0.021316,0.042632,0.021316
189,1.0234,0.75484,-0.080058,0,-0.67479,0,39.107,0.75484,-0.026686,-0.053372,-0.026686
190,1.0191,0.61863,0.0086847,0,-0.62731,0,38.74,0.61863,0.0028949,0.0057898,0.0028949
191,1.0103,0.5926,0.01751,0,-0.61011,0,38.404,0.5926,0.0058367,0.011673,0.0058367
192,1.0193,0.56709,-0.017991,0,-0.5491,0,38.502,0.56709,-0.0059969,-0.011994,-0.0059969
193,1.0194,0.50205,-5.0779e-05,0,-0.502,0,37.981,0.50205,-1.6926e-05,-3.3853e-05,-1.6926e-05
194,1.2609,0.95823,-0.48314,0,-0.4751,0,37.82,0.95823,-0.16105,-0.32209,-0.16105
195,1.2837,0.49786,-0.045636,0,-0.45223,0,37.018,0.49786,-0.015212,-0.030424,-0.015212
196,1.2605,0.43882,0.046549,0,-0.48537,0,36.745,0.43882,0.015516,0.031033,0.015516
197,1.2431,0.43474,0.034727,0,-0.46947,0,36.354,0.43474,0.011576,0.023151,0.011576
198,1.2261,0.45175,0.033992,0,-0.48574,0,36.405,0.45175,0.011331,0.022662,0.011331
199,1.2076,0.43199,0.037015,0,-0.469,0,36.609,0.43199,0.012338,0.024677,0.012338
200,1.1958,0.44965,0.023635,0,-0.47328,0,36.88,0.44965,0.0078782,0.015756,0.0078782
201,1.1911,0.41999,0.0094384,0,-0.42943,0,37.547,0.41999,0.0031461,0.0062923,0.0031461
202,1.1882,0.47167,0.0058111,0,-0.47748,0,37.974,0.47167,0.001937,0.0038741,0.001937
203,1.2516,0.58124,-0.12693,0,-0.45432,0,38.368,0.58124,-0.042309,-0.084618,-0.042309
204,1.278,0.56772,-0.052811,0,-0.51491,0,38.425,0.56772,-0.017604,-0.035208,-0.017604
205,1.3641,0.67483,-0.17206,0,-0.50277,0,38.522,0.67483,-0.057353,-0.11471,-0.057353
206,1.4228,0.57203,-0.11755,0,-0.45448,0,38.36,0.57203,-0.039185,-0.07837,-0.039185
207,1.3878,0.49916,0.070089,0,-0.56925,0.00068134,38.006,0.49916,0.023363,0.046726,0.023363
208,1.4125,0.60588,-0.049373,0.00058761,-0.5571,0.048912,37.91,0.60588,-0.016654,-0.032719,-0.016066
209,1.3462,0.48174,0.13253,0.050263,-0.66453,0.22099,36.289,0.48174,0.027422,0.10511,0.077685
210,1.3452,0.45794,0.0019555,0.2104,-0.6703,0.29297,31.634,0.45794,-0.069483,0.071438,0.14092
211,1.5856,0.92946,-0.48079,0.27749,-0.72616,0.38635,29.474,0.92946,-0.25276,-0.22803,0.024731
212,1.6509,0.43016,-0.13048,0.36935,-0.66904,0.5012,26.485,0.43016,-0.16661,0.036134,0.20274
213,1.5524,0,0.19703,0.4757,-0.67273,0.90132,23.1,0,-0.092887,0.28992,0.38281
214,1.6028,0,-0.10092,0.83649,-0.73557,0.87999,14.772,0,-0.31247,0.21155,0.52402
215,1.6185,0,-0.031453,0.80948,-0.77803,1.2761,14.516,0,-0.28031,0.24886,0.52917
216,1.8817,0,-0.52636,1.1739,-0.64759,1.308,10.369,0,-0.56677,0.040411,0.60718
217,2.152,0,-0.54061,1.1119,-0.5713,1.4786,11.292,0,-0.55084,0.01023,0.56107
218,2.3255,0,-0.34688,1.0333,-0.68641,1.2945,12.423,0,-0.46006,0.11318,0.57323
219,2.4849,0,-0.31891,1.0133,-0.6944,1.4445,12.348,0,-0.44407,0.12516,0.56924
220,2.5995,0,-0.22922,0.97463,-0.74541,1.5732,12.525,0,-0.40128,0.17206,0.57335
221,2.7277,0,-0.25626,0.95133,-0.69507,1.0725,12.391,0,-0.40253,0.14627,0.5488
222,2.8259,0,-0.19656,0.89008,-0.69352,1.1898,12.799,0,-0.36221,0.16565,0.52786
223,2.9205,0,-0.18917,0.83797,-0.64881,1.4462,12.984,0,-0.34238,0.15321,0.49559
224,2.9537,0,-0.066373,0.73709,-0.67072,0.99448,13.309,0,-0.26782,0.20145,0.46927
225,3.0083,0,-0.10924,0.70022,-0.59098,1.1071,13.301,0,-0.26982,0.16058,0.4304
226,3.0081,0,0.00043863,0.52293,-0.52337,0.96768,13.672,0,-0.17416,0.1746,0.34877
227,2.9952,0,0.025915,0.53365,-0.55956,0.69488,13.863,0,-0.16924,0.19516,0.3644
228,2.9094,0,0.17161,0.59047,-0.76208,0.59047,16.707,0,-0.13962,0.31123,0.45085
229,2.6521,0,0.51441,0.27222,-0.78663,0.27222,18.679,0,0.08073,0.43368,0.35295
230,2.4052,0,0.49387,0.30822,-0.80209,0.30934,26.114,0,0.061882,0.43199,0.3701
231,2.0728,0,0.66481,0.11619,-0.78099,0.11619,26.308,0,0.18287,0.48193,0.29906
232,1.7248,0,0.69603,0.098018,-0.79405,0.098018,32.646,0,0.19934,0.49669,0.29736
233,1.3708,0,0.70793,0.022708,-0.73064,0.022708,34.122,0,0.22841,0.47953,0.25112
234,1.0164,0,0.70883,0,-0.70883,0,37.923,0,0.23628,0.47255,0.23628
235,1.0188,0.67139,-0.0046768,0,-0.66671,0,38.912,0.67139,-0.0015589,-0.0031178,-0.0015589
236,1.0134,0.6377,0.010654,0,-0.64835,0,38.711,0.6377,0.0035515,0.0071029,0.0035515
237,1.0145,0.65642,-0.0021393,0,-0.65428,0,38.56,0.65642,-0.0007131,-0.0014262,-0.0007131
238,1.0004,0.62644,0.02824,0,-0.65468,0,38.079,0.62644,0.0094134,0.018827,0.0094134
239,1.0176,0.63813,-0.034437,0,-0.60369,0,37.742,0.63813,-0.011479,-0.022958,-0.011479
240,1.0164,0.54207,0.0024586,0,-0.54453,0,37.375,0.54207,0.00081954,0.0016391,0.00081954
241,1.2409,0.96164,-0.44905,0,-0.51259,0,36.722,0.96164,-0.14968,-0.29937,-0.14968
242,1.208,0.44699,0.065737,0,-0.51273,0,36.219,0.44699,0.021912,0.043824,0.021912
243,1.1744,0.48527,0.067139,0,-0.55241,0,36.25,0.48527,0.02238,0.044759,0.02238
244,1.2094,0.55094,-0.069872,0,-0.48106,0,36.346,0.55094,-0.023291,-0.046581,-0.023291
245,1.2024,0.45352,0.013917,0,-0.46743,0,36.774,0.45352,0.004639,0.009278,0.004639
246,1.1974,0.43135,0.010006,0,-0.44135,0,36.894,0.43135,0.0033354,0.0066707,0.0033354
247,1.2074,0.48207,-0.019949,0,-0.46212,0,37.377,0.48207,-0.0066497,-0.013299,-0.0066497
248,1.2254,0.49814,-0.035928,0,-0.46221,0,37.601,0.49814,-0.011976,-0.023952,-0.011976
249,1.2468,0.50818,-0.04296,0,-0.46522,0,37.72,0.50818,-0.01432,-0.02864,-0.01432
250,1.2637,0.48379,-0.033673,0,-0.45012,0,37.772,0.48379,-0.011224,-0.022449,-0.011224
251,1.236,0.45505,0.055296,0,-0.51034,0,37.649,0.45505,0.018432,0.036864,0.018432
252,1.2741,0.54137,-0.076089,0,-0.46528,0,37.697,0.54137,-0.025363,-0.050726,-0.025363
253,1.2742,0.45073,-0.00033236,0,-0.4504,0,37.557,0.45073,-0.00011079,-0.00022157,-0.00011079
254,1.2686,0.48457,0.011348,0,-0.49592,0,37.538,0.48457,0.0037826,0.0075652,0.0037826
255,1.316,0.64141,-0.094928,0.00066861,-0.54715,0.00066861,37.817,0.64141,-0.031865,-0.063062,-0.031197
256,1.3859,0.62727,-0.1397,0.038477,-0.52605,0.038477,38.066,0.62727,-0.059394,-0.08031,-0.020916
257,1.361,0.43402,0.049697,0.049266,-0.53299,0.10049,37.146,0.43402,0.00014369,0.049553,0.049409
258,1.3617,0.41117,-0.0013171,0.16353,-0.57338,0.17005,35.592,0.41117,-0.05495,0.053633,0.10858
259,1.3663,0.42624,-0.0092164,0.15826,-0.57529,0.27397,33.633,0.42624,-0.055827,0.046611,0.10244
260,1.6928,0.75096,-0.65296,0.50643,-0.60443,0.50643,30.371,0.75096,-0.38646,-0.26649,0.11997
261,1.616,0,0.15354,0.4566,-0.61014,0.52039,23.256,0,-0.10102,0.25456,0.35558
262,1.5414,0,0.14925,0.47114,-0.62039,1.0479,22.034,0,-0.1073,0.25654,0.36384
263,1.7103,0,-0.33777,0.96092,-0.62314,1.2813,12.017,0,-0.4329,0.095124,0.52802
264,1.9765,0,-0.53253,1.0956,-0.56307,1.4029,12.068,0,-0.54271,0.010182,0.55289
265,2.2068,0,-0.46048,1.0405,-0.58002,1.5466,12.884,0,-0.50033,0.039846,0.54017
266,2.419,0,-0.42447,0.99032,-0.56585,1.4835,13.406,0,-0.4716,0.047125,0.51872
267,2.607,0,-0.37604,0.93168,-0.55564,1.5715,13.982,0,-0.43591,0.059864,0.49577
268,2.7619,0,-0.30979,0.85363,-0.54384,1.7201,14.713,0,-0.3878,0.078019,0.46582
269,2.8827,0,-0.24161,0.77799,-0.53638,1.7155,15.214,0,-0.33987,0.098254,0.43812
270,2.9537,0,-0.1419,0.69109,-0.5492,1.591,15.609,0,-0.27766,0.13577,0.41343
271,2.9671,0,-0.026912,0.56833,-0.54142,1.567,15.678,0,-0.19841,0.1715,0.36991
272,2.9705,0,-0.0066819,0.54713,-0.54045,1.3484,15.418,0,-0.1846,0.17792,0.36252
273,2.9455,0,0.04997,0.54748,-0.59745,1.2986,15.177,0,-0.16584,0.21581,0.38164
274,2.9596,0,-0.028222,0.59574,-0.56752,1.0624,14.497,0,-0.20799,0.17977,0.38776
275,2.9841,0,-0.049033,0.61722,-0.56818,0.85168,14.201,0,-0.22208,0.17305,0.39513
276,2.9452,0,0.077892,0.68781,-0.7657,0.68781,14.357,0,-0.20331,0.2812,0.4845
277,2.7295,0,0.43141,0.35682,-0.78822,0.35682,16.547,0,0.024864,0.40654,0.38168
278,2.5076,0,0.44382,0.34113,-0.78495,0.34113,23.591,0,0.034232,0.40959,0.37536
279,2.2227,0,0.56978,0.21756,-0.78734,0.21756,25.719,0,0.11741,0.45237,0.33497
280,1.8737,0,0.69792,0.04364,-0.74156,0.04364,30.384,0,0.21809,0.47983,0.26173
281,1.5154,0,0.71662,0.0039419,-0.72056,0.0039419,36.286,0,0.23756,0.47906,0.2415
282,1.1644,0,0.70209,0,-0.70209,0,38.349,0,0.23403,0.46806,0.23403
283,1.0355,0.42776,0.25773,0,-0.68549,0,38.807,0.42776,0.085911,0.17182,0.085911
284,1.0083,0.63068,0.054376,0,-0.68506,0,38.561,0.63068,0.018125,0.036251,0.018125
285,1.0265,0.65937,-0.036459,0,-0.62291,0,38.142,0.65937,-0.012153,-0.024306,-0.012153
286,1.0096,0.59906,0.033893,0,-0.63295,0,37.361,0.59906,0.011298,0.022596,0.011298
287,1.0246,0.59791,-0.029975,0,-0.56794,0,36.922,0.59791,-0.0099917,-0.019983,-0.0099917
288,1.2243,0.98168,-0.39941,0,-0.58227,0,36.485,0.98168,-0.13314,-0.26627,-0.13314
289,1.2479,0.56336,-0.047254,0,-0.51611,0,36.232,0.56336,-0.015751,-0.031503,-0.015751
290,1.201,0.49197,0.093728,0,-0.58569,0,36.426,0.49197,0.031243,0.062486,0.031243
291,1.2478,0.5958,-0.093616,0,-0.50218,0,36.795,0.5958,-0.031205,-0.06241,-0.031205
292,1.2466,0.49507,0.0024499,0,-0.49752,0,36.858,0.49507,0.00081663,0.0016333,0.00081663
293,1.2683,0.52221,-0.043384,0,-0.47883,0,37.181,0.52221,-0.014461,-0.028923,-0.014461
294,1.2435,0.45548,0.049652,0,-0.50513,0,36.965,0.45548,0.016551,0.033101,0.016551
295,1.2775,0.52304,-0.06803,0,-0.45501,0,37.013,0.52304,-0.022677,-0.045353,-0.022677
296,1.2597,0.42288,0.035637,0,-0.45852,0,36.761,0.42288,0.011879,0.023758,0.011879
297,1.2479,0.4387,0.023606,0,-0.46231,0,36.594,0.4387,0.0078688,0.015738,0.0078688
298,1.2362,0.44123,0.023323,0,-0.46455,0,36.731,0.44123,0.0077745,0.015549,0.0077745
299,1.2245,0.42157,0.02335,0,-0.44492,0,36.976,0.42157,0.0077833,0.015567,0.0077833
300,1.2161,0.44644,0.016812,0,-0.46325,0,37.272,0.44644,0.0056039,0.011208,0.0056039
301,1.2549,0.53516,-0.077618,0,-0.45754,0,37.765,0.53516,-0.025873,-0.051745,-0.025873
302,1.2953,0.55833,-0.080753,0,-0.47758,0,38.085,0.55833,-0.026918,-0.053835,-0.026918
303,1.3505,0.58924,-0.11039,0,-0.47884,0,38.319,0.58924,-0.036798,-0.073596,-0.036798
304,1.3468,0.47706,0.0074633,0.0025465,-0.48707,0.038395,38.241,0.47706,0.0016389,0.0058243,0.0041854
305,1.3495,0.40558,-0.0053572,0.033534,-0.43376,0.17247,37.16,0.40558,-0.012964,0.0076066,0.02057
306,1.6415,0.90694,-0.58396,0.15093,-0.47391,0.40838,32.886,0.90694,-0.24496,-0.339,-0.094033
307,1.5879,0,0.1071,0.36221,-0.46932,0.56011,25.452,0,-0.085037,0.19214,0.27718
308,1.588,0,-0.00020156,0.50349,-0.50329,0.74974,20.884,0,-0.1679,0.1677,0.33559
309,1.6645,0,-0.15293,0.65572,-0.50279,0.65572,16.662,0,-0.26955,0.11662,0.38617
310,1.7258,0,-0.1227,0.62372,-0.50102,0.66607,17.559,0,-0.24881,0.12611,0.37491
311,1.7931,0,-0.13451,0.66026,-0.52575,0.79085,17.017,0,-0.26492,0.13041,0.39533
312,1.9216,0,-0.25709,0.77643,-0.51934,0.77643,15.069,0,-0.34451,0.087415,0.43192
313,1.9158,0,0.011576,0.50017,-0.51175,0.50017,15.412,0,-0.16286,0.17444,0.33731
314,1.9149,0,0.0018367,0.51539,-0.51723,0.74158,20.445,0,-0.17119,0.17302,0.34421
315,2.0379,0,-0.24591,0.73449,-0.48858,0.89226,16.596,0,-0.3268,0.080888,0.40769
316,2.2426,0,-0.4095,0.84291,-0.43341,1.1752,14.434,0,-0.41747,0.007969,0.42544
317,2.4666,0,-0.44788,0.89521,-0.44734,1.5123,14.265,0,-0.4477,-0.00017909,0.44752
318,2.6461,0,-0.35918,0.82333,-0.46415,1.5949,14.94,0,-0.39417,0.034991,0.42916
319,2.8041,0,-0.31598,0.76087,-0.44489,1.4207,15.337,0,-0.35895,0.042972,0.40192
320,2.914,0,-0.21973,0.68092,-0.46118,1.1921,15.776,0,-0.30022,0.080484,0.3807
321,2.9997,0,-0.17149,0.5972,-0.42571,1.2816,15.951,0,-0.25623,0.084738,0.34097
322,2.9325,0,0.13444,0.38071,-0.51515,1.1247,16.444,0,-0.082088,0.21653,0.29862
323,2.9594,0,-0.05372,0.61131,-0.55759,0.9187,15.223,0,-0.22168,0.16796,0.38963
324,2.8925,0,0.1337,0.5364,-0.6701,0.5364,15.097,0,-0.13424,0.26793,0.40217
325,2.8166,0,0.15186,0.58485,-0.73671,0.59207,19.336,0,-0.14433,0.29619,0.44052
326,2.6853,0,0.26254,0.4614,-0.72394,0.4614,19.488,0,-0.06629,0.32883,0.39511
327,2.4595,0,0.45159,0.25419,-0.70578,0.25419,22.828,0,0.065799,0.38579,0.31999
328,2.1419,0,0.63519,0.09031,-0.7255,0.09031,28.019,0,0.18163,0.45357,0.27194
329,1.8235,0,0.63686,0.0087643,-0.64562,0.0087643,33.18,0,0.20936,0.42749,0.21813
330,1.5292,0,0.5887,0,-0.5887,0,35.973,0,0.19623,0.39246,0.19623
331,1.2175,0,0.62334,0,-0.62334,0,37.151,0,0.20778,0.41556,0.20778
332,1.3664,0.95573,-0.29778,0,-0.65796,0,38.012,0.95573,-0.099259,-0.19852,-0.099259
333,1.3683,0.66697,-0.0038541,0,-0.66311,0,37.856,0.66697,-0.0012847,-0.0025694,-0.0012847
334,1.3904,0.62566,-0.044076,0,-0.58159,0,37.923,0.62566,-0.014692,-0.029384,-0.014692
335,1.3571,0.45158,0.066596,0,-0.51817,0,37.624,0.45158,0.022199,0.044398,0.022199
336,1.3325,0.40388,0.04905,0,-0.45293,0,37.467,0.40388,0.01635,0.0327,0.01635
337,1.3325,0.40388,0.04905,0,-0.45293,0,37.467,0.40388,0.01635,0.0327,0.01635


==> data/chanceConstrained0000stateErrors.csv <==
x,errors
0.3,0.0081114
0.4,0.0083307
0.5,0.010309
0.6,0.01659
0.7,0.031826


==> data/chanceConstrained0000stateErrors.csv.rawValues.csv <==
time,value
225,3.0083
226,3.0081
48,0.98969
185,0.96817
188,0.98341


==> data/chanceConstrained0100.csv <==
t,storedEnergy,thermalPower,storagePower,renewablePower,loadPower,maximumRenewablePower,objective,pE1,pE2,pE3,pE4
0,3,0,0.57222,0,-0.57222,0,33.986,0,0.19074,0.38148,0.19074
1,2.7139,0,0.57222,0,-0.57222,0,33.986,0,0.19074,0.38148,0.19074
2,2.423,0,0.58186,0,-0.58186,0,34.6,0,0.19395,0.3879,0.19395
3,2.1506,0,0.54464,0,-0.54464,0,35.324,0,0.18155,0.36309,0.18155
4,1.8762,0,0.5489,0,-0.5489,0,35.694,0,0.18297,0.36593,0.18297
5,1.6153,0,0.52185,-6.2172e-15,-0.52185,0,36.098,0,0.17395,0.3479,0.17395
6,1.3486,0,0.53342,0,-0.53342,0,36.184,0,0.17781,0.35561,0.17781
7,1.1023,0,0.4925,0,-0.4925,0,36.373,0,0.16417,0.32833,0.16417
8,1.2097,0.7324,-0.21476,0,-0.51763,0,36.41,0.7324,-0.071588,-0.14318,-0.071588
9,1.2132,0.51178,-0.0070753,0,-0.5047,0,36.057,0.51178,-0.0023584,-0.0047168,-0.0023584
10,1.1869,0.4363,0.052603,0,-0.48891,0,36.298,0.4363,0.017534,0.035069,0.017534
11,1.1782,0.51216,0.017433,0,-0.52959,0,36.819,0.51216,0.0058111,0.011622,0.0058111
12,1.2837,0.68221,-0.21101,0,-0.47119,0,37.661,0.68221,-0.070338,-0.14068,-0.070338
13,1.338,0.60116,-0.10848,0,-0.49268,0,38.061,0.60116,-0.03616,-0.072319,-0.03616
14,1.3617,0.55043,-0.047561,0,-0.50287,0,38.269,0.55043,-0.015854,-0.031707,-0.015854
15,1.4014,0.54501,-0.07939,1.2171e-05,-0.46563,0.0045022,38.289,0.54501,-0.026468,-0.052923,-0.026455
16,1.3601,0.43404,0.082611,0,-0.51665,0.037084,37.949,0.43404,0.027537,0.055074,0.027537
17,1.4001,0.45808,-0.079996,0.10871,-0.4868,0.10871,37.114,0.45808,-0.062902,-0.017094,0.045808
18,1.4089,0.41305,-0.017595,0.087298,-0.48275,0.21866,34.384,0.41305,-0.034964,0.01737,0.052334
19,1.5895,0.63201,-0.36122,0.1937,-0.46449,0.31761,30.519,0.63201,-0.18497,-0.17625,0.0087265
20,1.5939,0,-0.0087229,0.49076,-0.48203,0.49076,26.732,0,-0.16649,0.15777,0.32426
21,1.5756,0,0.036579,0.47366,-0.51024,0.47366,21.875,0,-0.14569,0.18227,0.32797
22,1.6535,0,-0.15575,0.65566,-0.49991,0.65566,21.912,0,-0.27047,0.11472,0.38519
23,1.727,0,-0.14696,0.64003,-0.49307,0.88899,18.265,0,-0.26233,0.11537,0.3777
24,1.7626,0,-0.071217,0.57418,-0.50296,0.57418,14.366,0,-0.21513,0.14392,0.35905
25,1.7836,0,-0.042124,0.56358,-0.52146,0.6208,19.409,0,-0.2019,0.15978,0.36168
26,1.8172,0,-0.067055,0.6172,-0.55014,0.98144,18.571,0,-0.22808,0.16103,0.38911
27,2.0186,0,-0.40284,0.92601,-0.52317,1.3961,12.873,0,-0.44295,0.04011,0.48306
28,2.164,0,-0.29081,0.75383,-0.46302,0.75383,12.45,0,-0.34821,0.057404,0.40561
29,2.269,0,-0.2101,0.67081,-0.46071,0.67081,15.029,0,-0.29364,0.083536,0.37717
30,2.3552,0,-0.17232,0.64336,-0.47104,0.64336,15.786,0,-0.2719,0.099573,0.37147
31,2.4614,0,-0.21239,0.65582,-0.44343,0.97571,16.838,0,-0.2894,0.077016,0.36642
32,2.7077,0,-0.49259,0.95838,-0.46579,1.1345,13.6,0,-0.48366,-0.0089309,0.47472
33,2.7909,0,-0.16634,0.63614,-0.46979,0.63614,14.165,0,-0.26749,0.10115,0.36864
34,2.8563,0,-0.13084,0.64583,-0.51499,0.72058,17.547,0,-0.25889,0.12805,0.38694
35,2.9452,0,-0.17779,0.73419,-0.5564,0.99796,16.492,0,-0.30399,0.1262,0.4302
36,2.8984,0,0.093478,0.63241,-0.72589,0.63241,14.586,0,-0.17964,0.27312,0.45277
37,2.832,0,0.13294,0.61746,-0.7504,0.68729,18.696,0,-0.16151,0.29445,0.45595
38,2.5837,0,0.49645,0.25092,-0.74738,0.25092,17.761,0,0.081843,0.41461,0.33277
39,2.2781,0,0.61133,0.11913,-0.73045,0.11913,26.288,0,0.16407,0.44726,0.28319
40,1.9459,0,0.6644,0.062544,-0.72695,0.062544,30.576,0,0.20062,0.46378,0.26316
41,1.6053,0,0.68108,0.00726,-0.68834,0.00726,33.838,0,0.22461,0.45647,0.23187
42,1.2706,0,0.66944,0,-0.66944,0,36.644,0,0.22315,0.44629,0.22315
43,1.4286,0.9766,-0.31608,0,-0.66052,0,38.042,0.9766,-0.10536,-0.21072,-0.10536
44,1.4165,0.61909,0.024338,0,-0.64343,0,37.789,0.61909,0.0081126,0.016225,0.0081126
45,1.4019,0.60303,0.02907,0,-0.6321,0,37.853,0.60303,0.0096899,0.01938,0.0096899
46,1.3939,0.56784,0.01608,0,-0.58392,0,38.082,0.56784,0.0053601,0.01072,0.0053601
47,1.3351,0.47152,0.11752,0,-0.58904,0,37.75,0.47152,0.039173,0.078346,0.039173
48,1.2723,0.49723,0.12577,0,-0.623,0,37.543,0.49723,0.041923,0.083845,0.041923
49,1.3243,0.66027,-0.10408,0,-0.55619,0,37.633,0.66027,-0.034694,-0.069388,-0.034694
50,1.2788,0.43239,0.090954,0,-0.52335,0,37.164,0.43239,0.030318,0.060636,0.030318
51,1.2674,0.45627,0.022851,0,-0.47913,0,36.881,0.45627,0.0076171,0.015234,0.0076171
52,1.2351,0.451,0.064607,0,-0.5156,0,36.691,0.451,0.021536,0.043072,0.021536
53,1.2024,0.44928,0.06534,0,-0.51462,0,36.149,0.44928,0.02178,0.04356,0.02178
54,1.1975,0.48347,0.0099421,0,-0.49341,0,36.417,0.48347,0.003314,0.0066281,0.003314
55,1.176,0.45392,0.042915,0,-0.49684,0,36.473,0.45392,0.014305,0.02861,0.014305
56,1.1631,0.45998,0.02585,0,-0.48583,0,36.89,0.45998,0.0086166,0.017233,0.0086166
57,1.212,0.60654,-0.097777,0,-0.50876,0,37.64,0.60654,-0.032592,-0.065184,-0.032592
58,1.2522,0.55911,-0.080427,0,-0.47868,0,38.016,0.55911,-0.026809,-0.053618,-0.026809
59,1.2801,0.53968,-0.055863,0,-0.48382,0,38.254,0.53968,-0.018621,-0.037242,-0.018621
60,1.3185,0.57537,-0.076742,-2.7756e-17,-0.49863,0,38.313,0.57537,-0.025581,-0.051161,-0.025581
61,1.3806,0.59904,-0.12419,0,-0.47485,0,38.3,0.59904,-0.041396,-0.082792,-0.041396
62,1.3779,0.4922,0.0053969,0,-0.4976,0,38.053,0.4922,0.001799,0.0035979,0.001799
63,1.3727,0.52909,0.010368,0,-0.53945,0,37.783,0.52909,0.0034561,0.0069122,0.0034561
64,1.3514,0.50411,0.042653,0,-0.54676,0.0004623,37.509,0.50411,0.014218,0.028435,0.014218
65,1.3634,0.49512,-0.023977,0.0083153,-0.47946,0.02187,37.352,0.49512,-0.010764,-0.013213,-0.0024489
66,1.3365,0.42676,0.053634,0.036742,-0.51714,0.16156,36.652,0.42676,0.0056307,0.048003,0.042373
67,1.5826,1.0373,-0.49217,0.019349,-0.56453,0.019349,32.915,1.0373,-0.17051,-0.32166,-0.15116
68,1.7904,0.98804,-0.41564,0.024129,-0.59654,0.024129,36.847,0.98804,-0.14659,-0.26905,-0.12246
69,1.9101,0.60761,-0.2394,0.21943,-0.58764,0.21943,36.843,0.60761,-0.15294,-0.086456,0.066486
70,1.695,0,0.43033,0.16744,-0.59777,0.16744,31.535,0,0.087628,0.3427,0.25507
71,1.5461,0,0.29777,0.30421,-0.60197,0.30421,33.278,0,-0.002147,0.29991,0.30206
72,1.82,0,-0.54789,1.1793,-0.63137,1.1793,29.289,0,-0.57572,0.027824,0.60354
73,2.0714,0,-0.50281,1.0503,-0.54745,1.4908,12.04,0,-0.51769,0.014882,0.53257
74,2.286,0,-0.42908,1.0279,-0.59878,1.6454,12.576,0,-0.48565,0.056566,0.54221
75,2.4758,0,-0.37962,0.99603,-0.61641,1.7163,12.692,0,-0.45855,0.078932,0.53748
76,2.6431,0,-0.33468,0.94033,-0.60565,1.7489,13.141,0,-0.425,0.090326,0.51533
77,2.7785,0,-0.2708,0.89052,-0.61972,1.6919,13.364,0,-0.38711,0.11631,0.50341
78,2.8606,0,-0.16424,0.83468,-0.67044,1.5421,13.581,0,-0.33297,0.16874,0.50171
79,2.9366,0,-0.15181,0.80349,-0.65168,1.6384,13.284,0,-0.31843,0.16662,0.48505
80,2.9574,0,-0.041725,0.72891,-0.68719,1.5604,13.297,0,-0.25688,0.21515,0.47203
81,2.9812,0,-0.047487,0.71787,-0.67039,0.8926,12.882,0,-0.25512,0.20763,0.46275
82,2.9564,0,0.049611,0.63668,-0.68629,0.63668,13.256,0,-0.19569,0.2453,0.44099
83,2.978,0,-0.043198,0.68295,-0.63975,1.0623,17.276,0,-0.24205,0.19885,0.4409
84,3,0,-0.044134,0.83079,-0.78666,0.9027,12.929,0,-0.29164,0.24751,0.53915
85,2.9657,0,0.068568,0.70847,-0.77704,0.70847,14.134,0,-0.2133,0.28187,0.49517
86,2.7589,0,0.41362,0.37745,-0.79107,0.37745,16.883,0,0.012059,0.40156,0.38951
87,2.3799,0,0.75796,0.061021,-0.81898,0.061021,22.967,0,0.23231,0.52564,0.29333
88,1.9965,0,0.76693,0.0455,-0.81243,0.0455,31.818,0,0.24048,0.52645,0.28598
89,1.6134,0,0.76609,0.0039297,-0.77002,0.0039297,34.666,0,0.25405,0.51203,0.25798
90,1.2605,0,0.70587,0,-0.70587,0,37.562,0,0.23529,0.47058,0.23529
91,1.1178,0.44539,0.28542,0,-0.73081,0,38.804,0.44539,0.095139,0.19028,0.095139
92,0.99957,0.49167,0.23644,0,-0.72811,0,38.865,0.49167,0.078813,0.15763,0.078813
93,1.004,0.72878,-0.008807,0,-0.71998,0,38.805,0.72878,-0.0029357,-0.0058714,-0.0029357
94,1.0165,0.66184,-0.024981,0,-0.63686,0,38.589,0.66184,-0.008327,-0.016654,-0.008327
95,1.0195,0.60675,-0.0060272,0,-0.60072,0,37.759,0.60675,-0.0020091,-0.0040181,-0.0020091
96,1.0363,0.59682,-0.033649,0,-0.56317,0,36.691,0.59682,-0.011216,-0.022432,-0.011216
97,1.2421,0.92657,-0.41164,0,-0.51493,0,35.986,0.92657,-0.13721,-0.27443,-0.13721
98,1.2094,0.4362,0.065452,0,-0.50165,0,35.129,0.4362,0.021817,0.043634,0.021817
99,1.1944,0.45932,0.029986,0,-0.48931,0,35.252,0.45932,0.0099954,0.019991,0.0099954
100,1.1747,0.43875,0.039365,0,-0.47812,0,36.081,0.43875,0.013122,0.026243,0.013122
101,1.199,0.50043,-0.048548,0,-0.45188,0,36.647,0.50043,-0.016183,-0.032365,-0.016183
102,1.2143,0.51844,-0.0307,0,-0.48774,0,37.329,0.51844,-0.010233,-0.020467,-0.010233
103,1.2586,0.55761,-0.088511,0,-0.4691,0,37.75,0.55761,-0.029504,-0.059007,-0.029504
104,1.2554,0.46523,0.006344,0,-0.47157,0,37.619,0.46523,0.0021147,0.0042293,0.0021147
105,1.2401,0.41808,0.030718,0,-0.4488,0,37.587,0.41808,0.010239,0.020479,0.010239
106,1.2314,0.44384,0.017323,0,-0.46116,0,37.31,0.44384,0.0057743,0.011549,0.0057743
107,1.2176,0.50311,0.027574,-5.5511e-17,-0.53069,0,37.025,0.50311,0.0091912,0.018382,0.0091912
108,1.2697,0.55787,-0.10412,0,-0.45374,0,36.878,0.55787,-0.034707,-0.069415,-0.034707
109,1.2575,0.41604,0.024286,0,-0.44032,0,36.58,0.41604,0.0080953,0.016191,0.0080953
110,1.2322,0.44247,0.050622,0,-0.49309,0,36.726,0.44247,0.016874,0.033748,0.016874
111,1.2141,0.52125,0.036334,0,-0.55758,0,37.267,0.52125,0.012111,0.024223,0.012111
112,1.2961,0.69514,-0.16404,0.034618,-0.56572,0.034618,37.992,0.69514,-0.066219,-0.097819,-0.0316
113,1.3459,0.6027,-0.099606,0.052245,-0.55534,0.15669,37.664,0.6027,-0.050617,-0.048989,0.0016281
114,1.3295,0.49408,0.032724,0.149,-0.6758,0.23752,34.563,0.49408,-0.038757,0.071481,0.11024
115,1.3208,0.45988,0.017383,0.20788,-0.68514,0.55158,32.418,0.45988,-0.063499,0.080881,0.14438
116,1.4517,0.43359,-0.26175,0.48359,-0.65544,0.77657,23.557,0.43359,-0.24845,-0.013299,0.23515
117,1.4544,0,-0.0053813,0.68106,-0.67568,0.91145,17.199,0,-0.22881,0.22343,0.45225
118,1.5186,0,-0.12839,0.82115,-0.69277,1.1192,13.681,0,-0.31651,0.18813,0.50464
119,1.7016,0,-0.36604,1.0335,-0.66747,1.3076,10.425,0,-0.46651,0.10048,0.56699
120,1.9664,0,-0.5295,1.1467,-0.61718,1.456,10.808,0,-0.55872,0.029228,0.58795
121,2.1999,0,-0.46718,1.0916,-0.62439,1.2208,11.596,0,-0.51959,0.052402,0.57199
122,2.3974,0,-0.39494,1.0441,-0.6492,1.5847,12.111,0,-0.47969,0.084756,0.56445
123,2.5706,0,-0.3464,1.0116,-0.66524,1.6867,12.256,0,-0.45268,0.10628,0.55896
124,2.7042,0,-0.2672,0.9586,-0.6914,1.738,12.629,0,-0.4086,0.1414,0.55
125,2.8228,0,-0.23712,0.92401,-0.68688,1.7196,12.624,0,-0.38704,0.14992,0.53696
126,2.9152,0,-0.18494,0.86425,-0.67931,1.7063,12.875,0,-0.34973,0.16479,0.51452
127,2.9843,0,-0.13808,0.78953,-0.65145,1.6265,13.037,0,-0.3092,0.17112,0.48032
128,2.9949,0,-0.021128,0.65894,-0.63781,1.4787,13.262,0,-0.22669,0.20556,0.43225
129,2.9758,0,0.03811,0.6312,-0.66931,0.95687,13.199,0,-0.1977,0.23581,0.4335
130,3.0094,0,-0.067118,0.67119,-0.60407,0.77475,12.863,0,-0.2461,0.17898,0.42509
131,2.9738,0,0.071175,0.61721,-0.68839,0.73462,14.119,0,-0.18201,0.25319,0.4352
132,2.7479,0,0.45174,0.30751,-0.75925,0.30751,15.283,0,0.048074,0.40366,0.35559
133,2.524,0,0.44785,0.35716,-0.80501,0.35716,25.186,0,0.030229,0.41762,0.38739
134,2.2387,0,0.57048,0.26337,-0.83384,0.26337,25.856,0,0.10237,0.46811,0.36574
135,1.8989,0,0.67959,0.14553,-0.82512,0.14553,30.016,0,0.17802,0.50157,0.32355
136,1.5333,0,0.73131,0.08629,-0.8176,0.08629,34.286,0,0.21501,0.5163,0.3013
137,1.1436,0,0.77942,0.0094741,-0.7889,0.0094741,36.864,0,0.25665,0.52277,0.26612
138,1.0409,0.55083,0.20541,0,-0.75624,0,38.604,0.55083,0.068469,0.13694,0.068469
139,1.0188,0.65402,0.044062,0,-0.69809,0,38.485,0.65402,0.014687,0.029374,0.014687
140,1.0114,0.67226,0.014974,0,-0.68723,0,37.719,0.67226,0.0049914,0.0099828,0.0049914
141,1.0156,0.6667,-0.0084197,0,-0.65828,0,37.038,0.6667,-0.0028066,-0.0056131,-0.0028066
142,1.0054,0.61906,0.020224,0,-0.63929,0,36.678,0.61906,0.0067414,0.013483,0.0067414
143,1.0114,0.60504,-0.01198,0,-0.59306,0,36.24,0.60504,-0.0039933,-0.0079865,-0.0039933
144,1.23,0.97779,-0.43704,0,-0.54075,0,36.223,0.97779,-0.14568,-0.29136,-0.14568
145,1.2332,0.50214,-0.0064731,0,-0.49567,0,36.441,0.50214,-0.0021577,-0.0043154,-0.0021577
146,1.2166,0.43262,0.033092,0,-0.46572,0,36.605,0.43262,0.011031,0.022062,0.011031
147,1.2233,0.49245,-0.013391,0,-0.47906,0,36.929,0.49245,-0.0044637,-0.0089274,-0.0044637
148,1.2332,0.49142,-0.019762,0,-0.47166,0,37.256,0.49142,-0.0065873,-0.013175,-0.0065873
149,1.2517,0.497,-0.036999,0,-0.46001,0,37.021,0.497,-0.012333,-0.024666,-0.012333
150,1.2483,0.45577,0.0067871,0,-0.46255,0,36.883,0.45577,0.0022624,0.0045247,0.0022624
151,1.2341,0.42211,0.028437,0,-0.45055,0,36.6,0.42211,0.0094789,0.018958,0.0094789
152,1.2209,0.44767,0.026396,0,-0.47407,0,36.243,0.44767,0.0087986,0.017597,0.0087986
153,1.2097,0.42687,0.022525,0,-0.4494,0,36.305,0.42687,0.0075083,0.015017,0.0075083
154,1.1955,0.46359,0.028337,0,-0.49193,0,36.401,0.46359,0.0094458,0.018892,0.0094458
155,1.1874,0.42711,0.016223,0,-0.44333,0,36.944,0.42711,0.0054077,0.010815,0.0054077
156,1.2126,0.51002,-0.050504,0,-0.45951,0,37.533,0.51002,-0.016835,-0.033669,-0.016835
157,1.2963,0.62797,-0.16745,0,-0.46052,0,38.111,0.62797,-0.055815,-0.11163,-0.055815
158,1.3516,0.60029,-0.11046,0,-0.48983,0,38.36,0.60029,-0.036819,-0.073638,-0.036819
159,1.3725,0.58197,-0.041924,0,-0.54005,0,38.382,0.58197,-0.013975,-0.02795,-0.013975
160,1.3921,0.60681,-0.039078,-4.1633e-17,-0.56773,0.042706,38.329,0.60681,-0.013026,-0.026052,-0.013026
161,1.3985,0.61978,-0.012774,0.029117,-0.63612,0.12119,37.267,0.61978,-0.013964,0.0011896,0.015153
162,1.3672,0.42815,0.062567,0.099848,-0.59056,0.40924,34.672,0.42815,-0.012427,0.074994,0.087421
163,1.4792,0.46918,-0.22406,0.36352,-0.60865,0.37365,26.181,0.46918,-0.19586,-0.0282,0.16766
164,1.56,0.43559,-0.16164,0.33703,-0.61098,0.4906,25.977,0.43559,-0.16623,0.0045825,0.17081
165,1.6225,0,-0.12498,0.72978,-0.6048,0.72978,22.062,0,-0.28492,0.15994,0.44486
166,1.6627,0,-0.080342,0.69303,-0.61269,1.0637,16.847,0,-0.25779,0.17745,0.43524
167,1.5639,0,0.19749,0.51691,-0.7144,0.51691,11.621,0,-0.10647,0.30397,0.41044
168,1.6233,0,-0.11867,0.70306,-0.5844,0.70306,20.036,0,-0.27391,0.15524,0.42915
169,1.6892,0,-0.13178,0.7186,-0.58682,1.1712,16.51,0,-0.28346,0.15168,0.43514
170,1.9154,0,-0.4525,1.0437,-0.5912,1.0437,10.893,0,-0.49873,0.046232,0.54497
171,2.0594,0,-0.28788,0.92908,-0.6412,0.92908,11.611,0,-0.40565,0.11778,0.52343
172,2.1683,0,-0.21791,0.8873,-0.66939,1.5166,12.629,0,-0.3684,0.1505,0.5189
173,2.0677,0,0.20113,0.48647,-0.68759,0.48647,11.097,0,-0.095112,0.29624,0.39135
174,2.0824,0,-0.029245,0.64732,-0.61808,0.64732,19.113,0,-0.22552,0.19628,0.4218
175,2.118,0,-0.07127,0.69394,-0.62267,1.0559,16.228,0,-0.25507,0.1838,0.43887
176,2.1492,0,-0.062352,0.69115,-0.6288,0.69115,11.01,0,-0.25117,0.18882,0.43999
177,2.1593,0,-0.020321,0.68746,-0.66714,0.92709,16.82,0,-0.23593,0.21561,0.45153
178,2.2317,0,-0.1448,0.71256,-0.56776,0.71256,13.258,0,-0.28579,0.14099,0.42677
179,2.2832,0,-0.10291,0.71994,-0.61702,0.89427,16.884,0,-0.27428,0.17137,0.44565
180,2.1301,0,0.30623,0.44396,-0.75019,0.44396,14.358,0,-0.045909,0.35214,0.39805
181,2.0339,0,0.19245,0.65974,-0.85219,0.65974,23.171,0,-0.15576,0.34821,0.50398
182,1.7944,0,0.47889,0.33482,-0.81371,0.33482,17.929,0,0.048025,0.43087,0.38284
183,1.4605,0,0.66782,0.14255,-0.81037,0.14255,26.867,0,0.17509,0.49273,0.31764
184,1.1306,0,0.65984,0.15152,-0.81136,0.15152,31.527,0,0.16944,0.4904,0.32096
185,1.2769,1.0637,-0.29257,0.010344,-0.78142,0.010344,32.609,1.0637,-0.10097,-0.1916,-0.090628
186,1.1321,0.45311,0.28952,0,-0.74263,0,37.193,0.45311,0.096508,0.19302,0.096508
187,1.0114,0.46762,0.2414,0,-0.70902,0,37.967,0.46762,0.080466,0.16093,0.080466
188,0.97854,0.70362,0.065738,0,-0.76936,0,37.974,0.70362,0.021913,0.043826,0.021913
189,1.0195,0.75663,-0.081848,0,-0.67479,0,38.963,0.75663,-0.027283,-0.054565,-0.027283
190,1.0142,0.61684,0.010475,0,-0.62731,0,38.597,0.61684,0.0034916,0.0069832,0.0034916
191,1.0055,0.5926,0.01751,0,-0.61011,0,38.262,0.5926,0.0058367,0.011673,0.0058367
192,1.0255,0.58909,-0.039981,0,-0.5491,0,38.362,0.58909,-0.013327,-0.026654,-0.013327
193,1.0154,0.48185,0.02015,0,-0.502,0,37.82,0.48185,0.0067165,0.013433,0.0067165
194,1.2557,0.95565,-0.48055,0,-0.4751,0,37.683,0.95565,-0.16018,-0.32037,-0.16018
195,1.2776,0.49605,-0.043824,0,-0.45223,0,36.886,0.49605,-0.014608,-0.029216,-0.014608
196,1.2543,0.43882,0.046549,0,-0.48537,0,36.617,0.43882,0.015516,0.031033,0.015516
197,1.2369,0.43474,0.034727,0,-0.46947,0,36.223,0.43474,0.011576,0.023151,0.011576
198,1.2199,0.45175,0.033992,0,-0.48574,0,36.274,0.45175,0.011331,0.022662,0.011331
199,1.2014,0.43199,0.037015,0,-0.469,0,36.479,0.43199,0.012338,0.024677,0.012338
200,1.1896,0.44965,0.023635,0,-0.47328,0,36.751,0.44965,0.0078782,0.015756,0.0078782
201,1.1849,0.41999,0.0094384,0,-0.42943,0,37.417,0.41999,0.0031461,0.0062923,0.0031461
202,1.1921,0.49195,-0.014462,0,-0.47748,0,37.842,0.49195,-0.0048207,-0.0096413,-0.0048207
203,1.2408,0.55172,-0.097403,0,-0.45432,0,38.222,0.55172,-0.032468,-0.064935,-0.032468
204,1.261,0.55523,-0.040328,0,-0.51491,0,38.299,0.55523,-0.013443,-0.026885,-0.013443
205,1.349,0.67877,-0.17599,0,-0.50277,0,38.404,0.67877,-0.058664,-0.11733,-0.058664
206,1.4013,0.55906,-0.10459,0,-0.45448,0,38.24,0.55906,-0.034862,-0.069724,-0.034862
207,1.3706,0.50783,0.06142,6.9389e-18,-0.56925,0.00068134,37.897,0.50783,0.020473,0.040947,0.020473
208,1.3936,0.60249,-0.045978,0.00058761,-0.5571,0.048912,37.791,0.60249,-0.015522,-0.030456,-0.014934
209,1.3273,0.48174,0.13253,0.050263,-0.66453,0.22099,36.176,0.48174,0.027422,0.10511,0.077685
210,1.3263,0.45794,0.0019555,0.2104,-0.6703,0.29297,31.522,0.45794,-0.069483,0.071438,0.14092
211,1.6001,0.8874,-0.54758,0.38635,-0.72616,0.38635,29.379,0.8874,-0.31131,-0.23627,0.075038
212,1.6653,0.43016,-0.13048,0.36935,-0.66904,0.5012,26.352,0.43016,-0.16661,0.036134,0.20274
213,1.7796,0,-0.22859,0.90132,-0.67273,0.90132,22.991,0,-0.37663,0.14805,0.52468
214,1.8301,0,-0.10092,0.83649,-0.73557,0.87999,14.772,0,-0.31247,0.21155,0.52402
215,1.8446,0,-0.028927,0.80695,-0.77803,1.2761,14.517,0,-0.27863,0.2497,0.52833
216,2.1117,0,-0.53422,1.1818,-0.64759,1.308,10.815,0,-0.57201,0.037789,0.6098
217,2.3665,0,-0.50962,1.0809,-0.5713,1.4786,11.776,0,-0.53018,0.02056,0.55074
218,2.5232,0,-0.31335,0.99976,-0.68641,1.2945,12.884,0,-0.4377,0.12435,0.56206
219,2.665,0,-0.28362,0.97802,-0.6944,1.4445,12.758,0,-0.42055,0.13692,0.55747
220,2.7599,0,-0.18985,0.93526,-0.74541,1.5732,12.892,0,-0.37504,0.18519,0.56022
221,2.8691,0,-0.21844,0.91351,-0.69507,1.0725,12.686,0,-0.37732,0.15887,0.53619
222,2.9432,0,-0.14814,0.84166,-0.69352,1.1898,13.055,0,-0.32993,0.18179,0.51173
223,2.9981,0,-0.10981,0.75862,-0.64881,1.4462,13.16,0,-0.28948,0.17966,0.46914
224,2.9743,0,0.04754,0.62318,-0.67072,0.99448,13.337,0,-0.19188,0.23942,0.4313
225,3.0297,0,-0.11067,0.70165,-0.59098,1.1071,13.244,0,-0.27078,0.1601,0.43088
226,3.0287,0,0.0018716,0.5215,-0.52337,0.96768,13.521,0,-0.17321,0.17508,0.34829
227,3.0165,0,0.024482,0.53508,-0.55956,0.69488,13.856,0,-0.1702,0.19468,0.36488
228,2.9307,0,0.17161,0.59047,-0.76208,0.59047,16.705,0,-0.13962,0.31123,0.45085
229,2.6735,0,0.51441,0.27222,-0.78663,0.27222,18.679,0,0.08073,0.43368,0.35295
230,2.4271,0,0.49274,0.30934,-0.80209,0.30934,26.01,0,0.061133,0.43161,0.37048
231,2.0947,0,0.66481,0.11619,-0.78099,0.11619,26.183,0,0.18287,0.48193,0.29906
232,1.7467,0,0.69603,0.098018,-0.79405,0.098018,32.474,0,0.19934,0.49669,0.29736
233,1.3927,0,0.70793,0.022708,-0.73064,0.022708,33.936,0,0.22841,0.47953,0.25112
234,1.0383,0,0.70883,0,-0.70883,0,37.731,0,0.23628,0.47255,0.23628
235,1.0148,0.61964,0.047068,0,-0.66671,0,38.73,0.61964,0.015689,0.031378,0.015689
236,1.0086,0.63591,0.012445,0,-0.64835,0,38.569,0.63591,0.0041482,0.0082964,0.0041482
237,1.0094,0.65597,-0.0016862,0,-0.65428,0,38.417,0.65597,-0.00056205,-0.0011241,-0.00056205
238,0.99621,0.62831,0.026367,0,-0.65468,0,37.934,0.62831,0.0087889,0.017578,0.0087889
239,1.0136,0.6385,-0.034807,0,-0.60369,0,37.596,0.6385,-0.011602,-0.023204,-0.011602
240,1.0122,0.5417,0.0028285,0,-0.54453,0,37.229,0.5417,0.00094283,0.0018857,0.00094283
241,1.2313,0.95086,-0.43826,0,-0.51259,0,36.587,0.95086,-0.14609,-0.29218,-0.14609
242,1.1993,0.44874,0.063988,0,-0.51273,0,36.092,0.44874,0.021329,0.042659,0.021329
243,1.1717,0.49711,0.055299,0,-0.55241,0,36.122,0.49711,0.018433,0.036866,0.018433
244,1.1915,0.52075,-0.039689,0,-0.48106,0,36.211,0.52075,-0.01323,-0.026459,-0.01323
245,1.1846,0.45352,0.013917,0,-0.46743,0,36.661,0.45352,0.004639,0.009278,0.004639
246,1.1796,0.43135,0.010006,0,-0.44135,0,36.783,0.43135,0.0033354,0.0066707,0.0033354
247,1.1994,0.50168,-0.039563,0,-0.46212,0,37.261,0.50168,-0.013188,-0.026376,-0.013188
248,1.2025,0.46853,-0.0063181,0,-0.46221,0,37.474,0.46853,-0.002106,-0.0042121,-0.002106
249,1.2278,0.51584,-0.050621,0,-0.46522,0,37.613,0.51584,-0.016874,-0.033747,-0.016874
250,1.2364,0.46735,-0.01723,0,-0.45012,0,37.659,0.46735,-0.0057434,-0.011487,-0.0057434
251,1.2165,0.47038,0.039964,0,-0.51034,0,37.547,0.47038,0.013321,0.026643,0.013321
252,1.259,0.5504,-0.085125,0,-0.46528,0,37.584,0.5504,-0.028375,-0.05675,-0.028375
253,1.2578,0.44804,0.0023631,0,-0.4504,0,37.437,0.44804,0.00078769,0.0015754,0.00078769
254,1.2525,0.48522,0.010701,0,-0.49592,0,37.419,0.48522,0.0035669,0.0071339,0.0035669
255,1.2992,0.6399,-0.093414,0.00066861,-0.54715,0.00066861,37.701,0.6399,-0.031361,-0.062053,-0.030692
256,1.3636,0.63885,-0.12876,0.015961,-0.52605,0.038477,37.951,0.63885,-0.04824,-0.08052,-0.032279
257,1.3464,0.44932,0.034396,0.049266,-0.53299,0.10049,37.036,0.44932,-0.0049567,0.039352,0.044309
258,1.347,0.41117,-0.0013171,0.16353,-0.57338,0.17005,35.471,0.41117,-0.05495,0.053633,0.10858
259,1.3516,0.42624,-0.0092164,0.15826,-0.57529,0.27397,33.516,0.42624,-0.055827,0.046611,0.10244
260,1.6176,0.88764,-0.53191,0.2487,-0.60443,0.50643,30.27,0.88764,-0.2602,-0.27171,-0.011501
261,1.5408,0,0.15354,0.4566,-0.61014,0.52039,23.271,0,-0.10102,0.25456,0.35558
262,1.7546,0,-0.42751,1.0479,-0.62039,1.0479,22.062,0,-0.4918,0.064293,0.55609
263,1.9235,0,-0.33777,0.96092,-0.62314,1.2813,12.155,0,-0.4329,0.095124,0.52802
264,2.1784,0,-0.50985,1.0729,-0.56307,1.4029,12.488,0,-0.52759,0.017741,0.54533
265,2.3953,0,-0.4339,1.0139,-0.58002,1.5466,13.295,0,-0.48261,0.048705,0.53131
266,2.5929,0,-0.39506,0.96091,-0.56585,1.4835,13.791,0,-0.45199,0.05693,0.50892
267,2.764,0,-0.34217,0.8978,-0.55564,1.5715,14.328,0,-0.41332,0.071157,0.48448
268,2.8972,0,-0.26642,0.81026,-0.54384,1.7201,15.025,0,-0.3589,0.092473,0.45137
269,2.9825,0,-0.17059,0.70696,-0.53638,1.7155,15.452,0,-0.29252,0.12193,0.41445
270,2.9895,0,-0.013993,0.56319,-0.5492,1.591,15.721,0,-0.19239,0.1784,0.3708
271,2.9885,0,0.0019689,0.53945,-0.54142,1.567,15.46,0,-0.17916,0.18113,0.36029
272,2.9918,0,-0.0066819,0.54713,-0.54045,1.3484,15.129,0,-0.1846,0.17792,0.36252
273,2.9661,0,0.051403,0.54604,-0.59745,1.2986,14.915,0,-0.16488,0.21628,0.38116
274,2.9802,0,-0.028222,0.59574,-0.56752,1.0624,14.246,0,-0.20799,0.17977,0.38776
275,3.0055,0,-0.050466,0.61865,-0.56818,0.85168,13.947,0,-0.22304,0.17257,0.39561
276,2.9665,0,0.077892,0.68781,-0.7657,0.68781,14.329,0,-0.20331,0.2812,0.4845
277,2.7508,0,0.43141,0.35682,-0.78822,0.35682,16.547,0,0.024864,0.40654,0.38168
278,2.5289,0,0.44382,0.34113,-0.78495,0.34113,23.549,0,0.034232,0.40959,0.37536
279,2.244,0,0.56978,0.21756,-0.78734,0.21756,25.625,0,0.11741,0.45237,0.33497
280,1.895,0,0.69792,0.04364,-0.74156,0.04364,30.237,0,0.21809,0.47983,0.26173
281,1.5367,0,0.71662,0.0039419,-0.72056,0.0039419,36.099,0,0.23756,0.47906,0.2415
282,1.1857,0,0.70209,0,-0.70209,0,38.157,0,0.23403,0.46806,0.23403
283,1.0568,0.42776,0.25773,0,-0.68549,0,38.63,0.42776,0.085911,0.17182,0.085911
284,1.0041,0.57969,0.10537,0,-0.68506,0,38.379,0.57969,0.035122,0.070244,0.035122
285,1.0224,0.65937,-0.036459,0,-0.62291,0,37.997,0.65937,-0.012153,-0.024306,-0.012153
286,1.0045,0.59718,0.035767,0,-0.63295,0,37.217,0.59718,0.011922,0.023845,0.011922
287,1.0197,0.59836,-0.030428,0,-0.56794,0,36.78,0.59836,-0.010143,-0.020285,-0.010143
288,1.2243,0.99142,-0.40915,0,-0.58227,0,36.352,0.99142,-0.13638,-0.27277,-0.13638
289,1.2353,0.53806,-0.021946,0,-0.51611,0,36.092,0.53806,-0.0073154,-0.014631,-0.0073154
290,1.1991,0.5134,0.072289,0,-0.58569,0,36.304,0.5134,0.024096,0.048193,0.024096
291,1.2385,0.58087,-0.078695,0,-0.50218,0,36.657,0.58087,-0.026232,-0.052463,-0.026232
292,1.2236,0.46786,0.029666,0,-0.49752,0,36.732,0.46786,0.0098888,0.019778,0.0098888
293,1.2537,0.53907,-0.060237,0,-0.47883,0,37.073,0.53907,-0.020079,-0.040158,-0.020079
294,1.2342,0.46611,0.039022,0,-0.50513,0,36.844,0.46611,0.013007,0.026014,0.013007
295,1.2602,0.50693,-0.051912,0,-0.45501,0,36.885,0.50693,-0.017304,-0.034608,-0.017304
296,1.2424,0.42288,0.035637,0,-0.45852,0,36.645,0.42288,0.011879,0.023758,0.011879
297,1.2306,0.4387,0.023606,0,-0.46231,0,36.478,0.4387,0.0078688,0.015738,0.0078688
298,1.2189,0.44123,0.023323,0,-0.46455,0,36.618,0.44123,0.0077745,0.015549,0.0077745
299,1.2072,0.42157,0.02335,0,-0.44492,0,36.86,0.42157,0.0077833,0.015567,0.0077833
300,1.1988,0.44644,0.016812,0,-0.46325,0,37.158,0.44644,0.0056039,0.011208,0.0056039
301,1.2392,0.53839,-0.080849,0,-0.45754,0,37.648,0.53839,-0.02695,-0.053899,-0.02695
302,1.2796,0.5582,-0.080626,0,-0.47758,0,37.966,0.5582,-0.026875,-0.05375,-0.026875
303,1.3298,0.57931,-0.10047,0,-0.47884,0,38.201,0.57931,-0.033489,-0.066978,-0.033489
304,1.3324,0.48981,-0.0052855,0.0025465,-0.48707,0.038395,38.127,0.48981,-0.0026107,-0.0026748,-6.4166e-05
305,1.3343,0.40394,-0.0037126,0.033534,-0.43376,0.17247,37.038,0.40394,-0.012416,0.008703,0.021119
306,1.6931,0.7831,-0.71757,0.40838,-0.47391,0.40838,32.785,0.7831,-0.37532,-0.34226,0.033063
307,1.7385,0,-0.090794,0.56011,-0.46932,0.56011,25.321,0,-0.21697,0.12617,0.34314
308,1.7386,0,-0.00020156,0.50349,-0.50329,0.74974,20.884,0,-0.1679,0.1677,0.33559
309,1.815,0,-0.15293,0.65572,-0.50279,0.65572,16.662,0,-0.26955,0.11662,0.38617
310,1.8764,0,-0.1227,0.62372,-0.50102,0.66607,17.559,0,-0.24881,0.12611,0.37491
311,1.9423,0,-0.1319,0.65765,-0.52575,0.79085,17.018,0,-0.26318,0.13128,0.39446
312,2.0709,0,-0.25709,0.77643,-0.51934,0.77643,15.069,0,-0.34451,0.087415,0.43192
313,2.0651,0,0.011576,0.50017,-0.51175,0.50017,15.412,0,-0.16286,0.17444,0.33731
314,2.0642,0,0.0018367,0.51539,-0.51723,0.74158,20.445,0,-0.17119,0.17302,0.34421
315,2.1871,0,-0.24591,0.73449,-0.48858,0.89226,16.596,0,-0.3268,0.080888,0.40769
316,2.558,0,-0.74174,1.1752,-0.43341,1.1752,14.714,0,-0.63896,-0.10278,0.53619
317,2.7454,0,-0.37482,0.82216,-0.44734,1.5123,15.245,0,-0.39899,0.024174,0.42316
318,2.8812,0,-0.27159,0.73575,-0.46415,1.5949,15.826,0,-0.33578,0.064187,0.39997
319,2.9814,0,-0.20035,0.64524,-0.44489,1.4207,16.075,0,-0.28187,0.081514,0.36338
320,2.9923,0,-0.021833,0.48302,-0.46118,1.1921,16.312,0,-0.16828,0.14645,0.31473
321,3.0211,0,-0.057636,0.48334,-0.42571,1.2816,15.994,0,-0.18033,0.12269,0.30302
322,2.9531,0,0.13596,0.37919,-0.51515,1.1247,16.18,0,-0.081076,0.21704,0.29811
323,2.9807,0,-0.055153,0.61274,-0.55759,0.9187,14.95,0,-0.22263,0.16748,0.39011
324,2.9139,0,0.1337,0.5364,-0.6701,0.5364,14.911,0,-0.13424,0.26793,0.40217
325,2.8367,0,0.15438,0.58233,-0.73671,0.59207,19.337,0,-0.14265,0.29703,0.43968
326,2.7054,0,0.26254,0.4614,-0.72394,0.4614,19.488,0,-0.06629,0.32883,0.39511
327,2.4796,0,0.45159,0.25419,-0.70578,0.25419,22.828,0,0.065799,0.38579,0.31999
328,2.162,0,0.63519,0.09031,-0.7255,0.09031,27.921,0,0.18163,0.45357,0.27194
329,1.8436,0,0.63686,0.0087643,-0.64562,0.0087643,33.022,0,0.20936,0.42749,0.21813
330,1.5492,0,0.5887,0,-0.5887,0,35.788,0,0.19623,0.39246,0.19623
331,1.2376,0,0.62334,0,-0.62334,0,36.957,0,0.20778,0.41556,0.20778
332,1.3504,0.88353,-0.22558,0,-0.65796,0,37.844,0.88353,-0.075193,-0.15039,-0.075193
333,1.3508,0.66398,-0.00087153,0,-0.66311,0,37.739,0.66398,-0.00029051,-0.00058102,-0.00029051
334,1.3735,0.62689,-0.045303,0,-0.58159,0,37.807,0.62689,-0.015101,-0.030202,-0.015101
335,1.339,0.44925,0.068922,0,-0.51817,0,37.506,0.44925,0.022974,0.045948,0.022974
336,1.3145,0.40388,0.04905,-2.7756e-17,-0.45293,0,37.352,0.40388,0.01635,0.0327,0.01635
337,1.3145,0.40388,0.04905,-2.7756e-17,-0.45293,0,37.352,0.40388,0.01635,0.0327,0.01635


==> data/chanceConstrained0100stateErrors.csv <==
x,errors
0.3,1.7255e-05
0.34444,0.00042709
0.38889,0.0037875
0.43333,0.0054544
0.47778,0.0093547
0.52222,0.016488
0.56667,0.021124
0.61111,0.021461
0.65556,0.028729
0.7,0.029665


==> data/chanceConstrained0100stateErrors.csv.rawValues.csv <==
time,value
84,3
130,3.0094
225,3.0297
226,3.0287
227,3.0165
275,3.0055
321,3.0211
92,0.99957
188,0.97854
238,0.99621


==> data/chanceConstrained0200.csv <==
t,storedEnergy,thermalPower,storagePower,renewablePower,loadPower,maximumRenewablePower,objective,pE1,pE2,pE3,pE4
0,3,0,0.57222,0,-0.57222,0,33.903,0,0.19074,0.38148,0.19074
1,2.7139,0,0.57222,0,-0.57222,0,33.903,0,0.19074,0.38148,0.19074
2,2.423,0,0.58186,0,-0.58186,0,34.493,0,0.19395,0.3879,0.19395
3,2.1506,0,0.54464,0,-0.54464,0,35.211,0,0.18155,0.36309,0.18155
4,1.8762,0,0.5489,0,-0.5489,0,35.572,0,0.18297,0.36593,0.18297
5,1.6153,0,0.52185,-6.2172e-15,-0.52185,0,35.953,0,0.17395,0.3479,0.17395
6,1.3486,0,0.53342,0,-0.53342,0,36.028,0,0.17781,0.35561,0.17781
7,1.1023,0,0.4925,0,-0.4925,0,36.2,0,0.16417,0.32833,0.16417
8,1.2097,0.7324,-0.21476,0,-0.51763,0,36.264,0.7324,-0.071588,-0.14318,-0.071588
9,1.2258,0.53683,-0.032124,0,-0.5047,0,35.921,0.53683,-0.010708,-0.021416,-0.010708
10,1.1995,0.4363,0.052603,0,-0.48891,0,36.134,0.4363,0.017534,0.035069,0.017534
11,1.1941,0.5188,0.010794,0,-0.52959,0,36.655,0.5188,0.0035978,0.0071957,0.0035978
12,1.2607,0.60451,-0.13331,0,-0.47119,0,37.499,0.60451,-0.044437,-0.088874,-0.044437
13,1.3243,0.61985,-0.12717,0,-0.49268,0,37.946,0.61985,-0.042391,-0.084782,-0.042391
14,1.341,0.53625,-0.033382,0,-0.50287,0,38.149,0.53625,-0.011127,-0.022254,-0.011127
15,1.3651,0.51388,-0.048253,1.2171e-05,-0.46563,0.0045022,38.181,0.51388,-0.016089,-0.032165,-0.016076
16,1.3238,0.43404,0.082611,0,-0.51665,0.037084,37.864,0.43404,0.027537,0.055074,0.027537
17,1.359,0.53628,-0.070469,0.020983,-0.4868,0.10871,37.019,0.53628,-0.030484,-0.039985,-0.0095013
18,1.3676,0.4135,-0.017142,0.086392,-0.48275,0.21866,34.303,0.4135,-0.034511,0.01737,0.051881
19,1.5895,0.71463,-0.44384,0.1937,-0.46449,0.31761,30.459,0.71463,-0.21251,-0.23132,-0.018812
20,1.5939,0,-0.0087229,0.49076,-0.48203,0.49076,26.619,0,-0.16649,0.15777,0.32426
21,1.5756,0,0.036579,0.47366,-0.51024,0.47366,21.854,0,-0.14569,0.18227,0.32797
22,1.6535,0,-0.15575,0.65566,-0.49991,0.65566,21.887,0,-0.27047,0.11472,0.38519
23,1.727,0,-0.14696,0.64003,-0.49307,0.88899,18.265,0,-0.26233,0.11537,0.3777
24,1.7626,0,-0.071217,0.57418,-0.50296,0.57418,14.366,0,-0.21513,0.14392,0.35905
25,1.7836,0,-0.042124,0.56358,-0.52146,0.6208,19.409,0,-0.2019,0.15978,0.36168
26,1.8172,0,-0.067055,0.6172,-0.55014,0.98144,18.571,0,-0.22808,0.16103,0.38911
27,2.0186,0,-0.40284,0.92601,-0.52317,1.3961,12.873,0,-0.44295,0.04011,0.48306
28,2.164,0,-0.29081,0.75383,-0.46302,0.75383,12.108,0,-0.34821,0.057404,0.40561
29,2.269,0,-0.2101,0.67081,-0.46071,0.67081,15.029,0,-0.29364,0.083536,0.37717
30,2.3552,0,-0.17232,0.64336,-0.47104,0.64336,15.786,0,-0.2719,0.099573,0.37147
31,2.4618,0,-0.21329,0.65673,-0.44343,0.97571,16.838,0,-0.29001,0.076714,0.36672
32,2.7091,0,-0.49448,0.96028,-0.46579,1.1345,13.41,0,-0.48492,-0.009563,0.47536
33,2.7923,0,-0.16634,0.63614,-0.46979,0.63614,13.833,0,-0.26749,0.10115,0.36864
34,2.895,0,-0.20559,0.72058,-0.51499,0.72058,17.547,0,-0.30872,0.10313,0.41186
35,3.1158,0,-0.44155,0.99796,-0.5564,0.99796,16.509,0,-0.47984,0.038283,0.51812
36,2.9709,0,0.28986,0.43603,-0.72589,0.63241,15.341,0,-0.048723,0.33858,0.38731
37,2.9049,0,0.13203,0.61837,-0.7504,0.68729,18.696,0,-0.16211,0.29414,0.45626
38,2.6567,0,0.49645,0.25092,-0.74738,0.25092,17.761,0,0.081843,0.41461,0.33277
39,2.351,0,0.61133,0.11913,-0.73045,0.11913,26.163,0,0.16407,0.44726,0.28319
40,2.0188,0,0.6644,0.062544,-0.72695,0.062544,30.365,0,0.20062,0.46378,0.26316
41,1.6782,0,0.68108,0.00726,-0.68834,0.00726,33.604,0,0.22461,0.45647,0.23187
42,1.3435,1.5682e-12,0.66944,0,-0.66944,0,36.288,1.5682e-12,0.22315,0.44629,0.22315
43,1.4348,0.84303,-0.18252,0,-0.66052,0,37.789,0.84303,-0.060839,-0.12168,-0.060839
44,1.3961,0.56598,0.077455,0,-0.64343,0,37.639,0.56598,0.025818,0.051636,0.025818
45,1.3686,0.57723,0.054874,0,-0.6321,0,37.741,0.57723,0.018291,0.036582,0.018291
46,1.3855,0.6176,-0.033676,0,-0.58392,0,37.983,0.6176,-0.011225,-0.022451,-0.011225
47,1.3351,0.4884,0.10064,0,-0.58904,0,37.615,0.4884,0.033545,0.06709,0.033545
48,1.2633,0.47922,0.14378,0,-0.623,0,37.404,0.47922,0.047925,0.09585,0.047925
49,1.3243,0.67828,-0.12209,0,-0.55619,0,37.5,0.67828,-0.040696,-0.081393,-0.040696
50,1.3077,0.49017,0.033175,0,-0.52335,0,37.015,0.49017,0.011058,0.022117,0.011058
51,1.2784,0.42053,0.058595,0,-0.47913,0,36.704,0.42053,0.019532,0.039063,0.019532
52,1.2461,0.451,0.064607,0,-0.5156,0,36.529,0.451,0.021536,0.043072,0.021536
53,1.2134,0.44928,0.06534,0,-0.51462,0,35.988,0.44928,0.02178,0.04356,0.02178
54,1.1975,0.46144,0.031977,0,-0.49341,0,36.255,0.46144,0.010659,0.021318,0.010659
55,1.176,0.45392,0.042915,0,-0.49684,0,36.326,0.45392,0.014305,0.02861,0.014305
56,1.1758,0.48545,0.0003762,0,-0.48583,0,36.742,0.48545,0.0001254,0.0002508,0.0001254
57,1.1857,0.52862,-0.019856,0,-0.50876,0,37.474,0.52862,-0.0066188,-0.013238,-0.0066188
58,1.2301,0.56745,-0.088764,0,-0.47868,0,37.915,0.56745,-0.029588,-0.059176,-0.029588
59,1.2752,0.5739,-0.090082,0,-0.48382,0,38.138,0.5739,-0.030027,-0.060055,-0.030027
60,1.3122,0.57279,-0.074159,0,-0.49863,0,38.173,0.57279,-0.02472,-0.04944,-0.02472
61,1.3755,0.60132,-0.12647,0,-0.47485,0,38.163,0.60132,-0.042158,-0.084316,-0.042158
62,1.364,0.47468,0.022919,0,-0.4976,0,37.915,0.47468,0.0076397,0.015279,0.0076397
63,1.3752,0.56183,-0.022373,0,-0.53945,0,37.652,0.56183,-0.0074576,-0.014915,-0.0074576
64,1.3336,0.46359,0.083172,0,-0.54676,0.0004623,37.367,0.46359,0.027724,0.055448,0.027724
65,1.3346,0.47309,-0.0019436,0.0083153,-0.47946,0.02187,37.238,0.47309,-0.0034196,0.001476,0.0048957
66,1.3078,0.42676,0.053634,0.036742,-0.51714,0.16156,36.546,0.42676,0.0056307,0.048003,0.042373
67,1.2883,0.50622,0.03896,0.019349,-0.56453,0.019349,32.885,0.50622,0.006537,0.032423,0.025886
68,1.3032,0.60216,-0.029757,0.024129,-0.59654,0.024129,37.171,0.60216,-0.017962,-0.011795,0.006167
69,1.387,0.53583,-0.16762,0.21943,-0.58764,0.21943,37.454,0.53583,-0.12902,-0.038603,0.090413
70,1.6437,0.94373,-0.5134,0.16744,-0.59777,0.16744,32.263,0.94373,-0.22695,-0.28645,-0.059503
71,1.7489,0.50823,-0.21047,0.30421,-0.60197,0.30421,33.272,0.50823,-0.17156,-0.03891,0.13265
72,2.0229,0,-0.54789,1.1793,-0.63137,1.1793,28.833,0,-0.57572,0.027824,0.60354
73,2.2743,0,-0.50281,1.0503,-0.54745,1.4908,12.486,0,-0.51769,0.014882,0.53257
74,2.4738,0,-0.39916,0.99794,-0.59878,1.6454,12.991,0,-0.4657,0.066541,0.53224
75,2.6477,0,-0.34777,0.96418,-0.61641,1.7163,13.065,0,-0.43731,0.089549,0.52686
76,2.7951,0,-0.29469,0.90034,-0.60565,1.7489,13.478,0,-0.39834,0.10366,0.502
77,2.8966,0,-0.20299,0.82271,-0.61972,1.6919,13.648,0,-0.3419,0.13891,0.48081
78,2.9402,0,-0.087249,0.75769,-0.67044,1.5421,13.749,0,-0.28165,0.1944,0.47604
79,2.9775,0,-0.074656,0.72633,-0.65168,1.6384,13.298,0,-0.267,0.19234,0.45934
80,2.9574,0,0.040205,0.64698,-0.68719,1.5604,13.155,0,-0.20226,0.24246,0.44472
81,2.9812,0,-0.047487,0.71787,-0.67039,0.8926,12.56,0,-0.25512,0.20763,0.46275
82,2.9564,0,0.049611,0.63668,-0.68629,0.63668,13.221,0,-0.19569,0.2453,0.44099
83,3.1676,0,-0.42257,1.0623,-0.63975,1.0623,17.276,0,-0.49497,0.072394,0.56736
84,3,0,0.33524,0.45142,-0.78666,0.9027,13.817,0,-0.038726,0.37397,0.41269
85,2.9657,0,0.068568,0.70847,-0.77704,0.70847,14.134,0,-0.2133,0.28187,0.49517
86,2.7589,0,0.41362,0.37745,-0.79107,0.37745,16.883,0,0.012059,0.40156,0.38951
87,2.3799,0,0.75796,0.061021,-0.81898,0.061021,22.955,0,0.23231,0.52564,0.29333
88,1.9965,0,0.76693,0.0455,-0.81243,0.0455,31.696,0,0.24048,0.52645,0.28598
89,1.6134,0,0.76609,0.0039297,-0.77002,0.0039297,34.521,0,0.25405,0.51203,0.25798
90,1.2605,0,0.70587,0,-0.70587,0,37.414,0,0.23529,0.47058,0.23529
91,1.1178,0.44539,0.28542,0,-0.73081,0,38.654,0.44539,0.095139,0.19028,0.095139
92,0.99957,0.49167,0.23644,0,-0.72811,0,38.716,0.49167,0.078813,0.15763,0.078813
93,1.004,0.72878,-0.008807,0,-0.71998,0,38.666,0.72878,-0.0029357,-0.0058714,-0.0029357
94,1.0165,0.66184,-0.024981,0,-0.63686,0,38.432,0.66184,-0.008327,-0.016654,-0.008327
95,1.0195,0.60675,-0.0060272,0,-0.60072,0,37.615,0.60675,-0.0020091,-0.0040181,-0.0020091
96,1.0101,0.54437,0.018798,0,-0.56317,0,36.531,0.54437,0.0062661,0.012532,0.0062661
97,1.2257,0.94614,-0.43121,0,-0.51493,0,35.902,0.94614,-0.14374,-0.28747,-0.14374
98,1.2174,0.48514,0.016507,0,-0.50165,0,35.019,0.48514,0.0055024,0.011005,0.0055024
99,1.2069,0.4683,0.021006,0,-0.48931,0,35.104,0.4683,0.0070021,0.014004,0.0070021
100,1.1872,0.43875,0.039365,0,-0.47812,0,35.917,0.43875,0.013122,0.026243,0.013122
101,1.1882,0.45371,-0.0018276,0,-0.45188,0,36.482,0.45371,-0.00060919,-0.0012184,-0.00060919
102,1.2143,0.54011,-0.052371,0,-0.48774,0,37.197,0.54011,-0.017457,-0.034914,-0.017457
103,1.247,0.53432,-0.065221,0,-0.4691,0,37.611,0.53432,-0.02174,-0.04348,-0.02174
104,1.2554,0.48852,-0.016946,0,-0.47157,0,37.489,0.48852,-0.0056488,-0.011298,-0.0056488
105,1.2622,0.46242,-0.01362,-5.5511e-17,-0.4488,0,37.438,0.46242,-0.0045401,-0.0090802,-0.0045401
106,1.2512,0.439,0.022168,0,-0.46116,0,37.132,0.439,0.0073893,0.014779,0.0073893
107,1.2197,0.46786,0.062822,-1.6653e-15,-0.53069,0,36.85,0.46786,0.020941,0.041882,0.020941
108,1.2551,0.52437,-0.070626,0,-0.45374,0,36.737,0.52437,-0.023542,-0.047084,-0.023542
109,1.2476,0.42549,0.014838,0,-0.44032,0,36.464,0.42549,0.0049459,0.0098918,0.0049459
110,1.2223,0.44247,0.050622,0,-0.49309,0,36.594,0.44247,0.016874,0.033748,0.016874
111,1.2212,0.55527,0.0023119,0,-0.55758,0,37.143,0.55527,0.00077065,0.0015413,0.00077065
112,1.2728,0.63981,-0.10325,0.029161,-0.56572,0.034618,37.842,0.63981,-0.044136,-0.05911,-0.014974
113,1.337,0.52713,-0.12849,0.15669,-0.55534,0.15669,37.558,0.52713,-0.095062,-0.033429,0.061633
114,1.3207,0.49408,0.032724,0.149,-0.6758,0.23752,34.43,0.49408,-0.038757,0.071481,0.11024
115,1.312,0.45988,0.017383,0.20788,-0.68514,0.55158,32.291,0.45988,-0.063499,0.080881,0.14438
116,1.4429,0.43359,-0.26175,0.48359,-0.65544,0.77657,23.467,0.43359,-0.24845,-0.013299,0.23515
117,1.4456,0,-0.0053813,0.68106,-0.67568,0.91145,17.199,0,-0.22881,0.22343,0.45225
118,1.5097,0,-0.12839,0.82115,-0.69277,1.1192,13.681,0,-0.31651,0.18813,0.50464
119,1.6928,0,-0.36604,1.0335,-0.66747,1.3076,10.314,0,-0.46651,0.10048,0.56699
120,1.9651,0,-0.54473,1.1619,-0.61718,1.456,10.478,0,-0.56888,0.024148,0.59303
121,2.2072,0,-0.48414,1.1085,-0.62439,1.2208,11.274,0,-0.53089,0.04675,0.57764
122,2.4125,0,-0.41064,1.0598,-0.6492,1.5847,11.804,0,-0.49016,0.079521,0.56968
123,2.5931,0,-0.36107,1.0263,-0.66524,1.6867,11.972,0,-0.46246,0.10139,0.56385
124,2.733,0,-0.27983,0.97123,-0.6914,1.738,12.365,0,-0.41702,0.13719,0.55421
125,2.8483,0,-0.23058,0.91746,-0.68688,1.7196,12.387,0,-0.38268,0.1521,0.53478
126,2.9419,0,-0.18723,0.86654,-0.67931,1.7063,12.63,0,-0.35126,0.16402,0.51528
127,2.9955,0,-0.1073,0.75875,-0.65145,1.6265,12.816,0,-0.28868,0.18138,0.47006
128,2.9949,0,0.0013538,0.63646,-0.63781,1.4787,12.984,0,-0.2117,0.21306,0.42476
129,2.9758,0,0.03811,0.6312,-0.66931,0.95687,12.874,0,-0.1977,0.23581,0.4335
130,3.0094,0,-0.067118,0.67119,-0.60407,0.77475,12.694,0,-0.2461,0.17898,0.42509
131,2.9738,0,0.071175,0.61721,-0.68839,0.73462,14.103,0,-0.18201,0.25319,0.4352
132,2.7479,0,0.45174,0.30751,-0.75925,0.30751,15.283,0,0.048074,0.40366,0.35559
133,2.524,0,0.44785,0.35716,-0.80501,0.35716,25.101,0,0.030229,0.41762,0.38739
134,2.2387,0,0.57048,0.26337,-0.83384,0.26337,25.754,0,0.10237,0.46811,0.36574
135,1.8989,0,0.67959,0.14553,-0.82512,0.14553,29.889,0,0.17802,0.50157,0.32355
136,1.5333,0,0.73131,0.08629,-0.8176,0.08629,34.128,0,0.21501,0.5163,0.3013
137,1.1436,0,0.77942,0.0094741,-0.7889,0.0094741,36.694,0,0.25665,0.52277,0.26612
138,1.0773,0.62365,0.13258,0,-0.75624,0,38.459,0.62365,0.044194,0.088388,0.044194
139,1.0663,0.67608,0.022007,0,-0.69809,0,38.28,0.67608,0.0073357,0.014671,0.0073357
140,1.0114,0.57738,0.10985,0,-0.68723,0,37.5,0.57738,0.036618,0.073236,0.036618
141,1.0156,0.6667,-0.0084197,0,-0.65828,0,36.884,0.6667,-0.0028066,-0.0056131,-0.0028066
142,1.0054,0.61906,0.020224,0,-0.63929,0,36.539,0.61906,0.0067414,0.013483,0.0067414
143,1.0114,0.60504,-0.01198,0,-0.59306,0,36.085,0.60504,-0.0039933,-0.0079865,-0.0039933
144,1.2116,0.94111,-0.40037,0,-0.54075,0,36.097,0.94111,-0.13346,-0.26691,-0.13346
145,1.2332,0.53881,-0.043146,0,-0.49567,0,36.319,0.53881,-0.014382,-0.028764,-0.014382
146,1.2292,0.45767,0.0080435,0,-0.46572,0,36.468,0.45767,0.0026812,0.0053624,0.0026812
147,1.2245,0.46965,0.0094159,0,-0.47906,0,36.773,0.46965,0.0031386,0.0062773,0.0031386
148,1.2323,0.48725,-0.015593,0,-0.47166,0,37.118,0.48725,-0.0051977,-0.010395,-0.0051977
149,1.2517,0.49893,-0.038926,0,-0.46001,0,36.875,0.49893,-0.012975,-0.02595,-0.012975
150,1.2483,0.45577,0.0067871,0,-0.46255,0,36.737,0.45577,0.0022624,0.0045247,0.0022624
151,1.2341,0.42211,0.028437,0,-0.45055,0,36.452,0.42211,0.0094789,0.018958,0.0094789
152,1.2209,0.44767,0.026396,0,-0.47407,0,36.099,0.44767,0.0087986,0.017597,0.0087986
153,1.2165,0.44066,0.0087413,0,-0.4494,0,36.169,0.44066,0.0029138,0.0058275,0.0029138
154,1.2091,0.47703,0.0149,0,-0.49193,0,36.248,0.47703,0.0049665,0.0099331,0.0049665
155,1.201,0.42711,0.016223,0,-0.44333,0,36.779,0.42711,0.0054077,0.010815,0.0054077
156,1.1998,0.45721,0.0022997,0,-0.45951,0,37.375,0.45721,0.00076657,0.0015331,0.00076657
157,1.2737,0.60833,-0.14782,0,-0.46052,0,37.99,0.60833,-0.049272,-0.098544,-0.049272
158,1.3417,0.62571,-0.13587,0,-0.48983,0,38.245,0.62571,-0.045291,-0.090582,-0.045291
159,1.3369,0.53048,0.009572,0,-0.54005,0,38.26,0.53048,0.0031907,0.0063813,0.0031907
160,1.3596,0.61317,-0.045441,0,-0.56773,0.042706,38.235,0.61317,-0.015147,-0.030294,-0.015147
161,1.3604,0.60866,-0.0016565,0.029117,-0.63612,0.12119,37.174,0.60866,-0.010258,0.0086014,0.018859
162,1.3324,0.43472,0.056,0.099848,-0.59056,0.40924,34.587,0.43472,-0.014616,0.070616,0.085232
163,1.4758,0.53186,-0.28674,0.36352,-0.60865,0.37365,26.114,0.53186,-0.21675,-0.069985,0.14677
164,1.5566,0.43559,-0.16164,0.33703,-0.61098,0.4906,25.871,0.43559,-0.16623,0.0045825,0.17081
165,1.6191,0,-0.12498,0.72978,-0.6048,0.72978,21.994,0,-0.28492,0.15994,0.44486
166,1.6593,0,-0.080342,0.69303,-0.61269,1.0637,16.847,0,-0.25779,0.17745,0.43524
167,1.5605,0,0.19749,0.51691,-0.7144,0.51691,11.565,0,-0.10647,0.30397,0.41044
168,1.6199,0,-0.11867,0.70306,-0.5844,0.70306,20.002,0,-0.27391,0.15524,0.42915
169,1.6858,0,-0.13178,0.7186,-0.58682,1.1712,16.51,0,-0.28346,0.15168,0.43514
170,1.912,0,-0.4525,1.0437,-0.5912,1.0437,10.768,0,-0.49873,0.046232,0.54497
171,2.056,0,-0.28788,0.92908,-0.6412,0.92908,11.566,0,-0.40565,0.11778,0.52343
172,2.1649,0,-0.21791,0.8873,-0.66939,1.5166,12.629,0,-0.3684,0.1505,0.5189
173,2.0643,0,0.20113,0.48647,-0.68759,0.48647,10.766,0,-0.095112,0.29624,0.39135
174,2.079,0,-0.029245,0.64732,-0.61808,0.64732,19.093,0,-0.22552,0.19628,0.4218
175,2.1146,0,-0.07127,0.69394,-0.62267,1.0559,16.228,0,-0.25507,0.1838,0.43887
176,2.1458,0,-0.062352,0.69115,-0.6288,0.69115,11.01,0,-0.25117,0.18882,0.43999
177,2.1559,0,-0.020321,0.68746,-0.66714,0.92709,16.82,0,-0.23593,0.21561,0.45153
178,2.2283,0,-0.1448,0.71256,-0.56776,0.71256,13.258,0,-0.28579,0.14099,0.42677
179,2.2798,0,-0.10291,0.71994,-0.61702,0.89427,16.884,0,-0.27428,0.17137,0.44565
180,2.1267,0,0.30623,0.44396,-0.75019,0.44396,14.358,0,-0.045909,0.35214,0.39805
181,2.0305,0,0.19245,0.65974,-0.85219,0.65974,23.077,0,-0.15576,0.34821,0.50398
182,1.791,0,0.47889,0.33482,-0.81371,0.33482,17.929,0,0.048025,0.43087,0.38284
183,1.4571,0,0.66782,0.14255,-0.81037,0.14255,26.727,0,0.17509,0.49273,0.31764
184,1.1272,0,0.65984,0.15152,-0.81136,0.15152,31.358,0,0.16944,0.4904,0.32096
185,1.2698,1.0564,-0.28529,0.010344,-0.78142,0.010344,32.473,1.0564,-0.098545,-0.18675,-0.088201
186,1.1251,0.45311,0.28952,0,-0.74263,0,37.051,0.45311,0.096508,0.19302,0.096508
187,1.0114,0.48171,0.22731,0,-0.70902,0,37.827,0.48171,0.07577,0.15154,0.07577
188,0.97854,0.70362,0.065738,0,-0.76936,0,37.825,0.70362,0.021913,0.043826,0.021913
189,1.0195,0.75663,-0.081848,0,-0.67479,0,38.812,0.75663,-0.027283,-0.054565,-0.027283
190,1.0142,0.61684,0.010475,0,-0.62731,0,38.456,0.61684,0.0034916,0.0069832,0.0034916
191,1.0055,0.5926,0.01751,0,-0.61011,0,38.121,0.5926,0.0058367,0.011673,0.0058367
192,1.0152,0.56852,-0.019411,0,-0.5491,0,38.203,0.56852,-0.0064703,-0.012941,-0.0064703
193,1.0154,0.50242,-0.00042065,0,-0.502,0,37.681,0.50242,-0.00014022,-0.00028044,-0.00014022
194,1.2557,0.95565,-0.48055,0,-0.4751,0,37.525,0.95565,-0.16018,-0.32037,-0.16018
195,1.2566,0.45404,-0.0018128,0,-0.45223,0,36.749,0.45404,-0.00060427,-0.0012085,-0.00060427
196,1.2373,0.44687,0.038504,0,-0.48537,0,36.497,0.44687,0.012835,0.025669,0.012835
197,1.22,0.43474,0.034727,0,-0.46947,0,36.101,0.43474,0.011576,0.023151,0.011576
198,1.203,0.45175,0.033992,0,-0.48574,0,36.152,0.45175,0.011331,0.022662,0.011331
199,1.1844,0.43199,0.037015,0,-0.469,0,36.356,0.43199,0.012338,0.024677,0.012338
200,1.2027,0.50984,-0.036556,0,-0.47328,0,36.639,0.50984,-0.012185,-0.02437,-0.012185
201,1.2234,0.47068,-0.041257,0,-0.42943,0,37.262,0.47068,-0.013752,-0.027505,-0.013752
202,1.2105,0.45181,0.025679,0,-0.47748,0,37.651,0.45181,0.0085597,0.017119,0.0085597
203,1.243,0.51934,-0.065024,0,-0.45432,0,38.057,0.51934,-0.021675,-0.043349,-0.021675
204,1.2338,0.49646,0.018451,0,-0.51491,0,38.159,0.49646,0.0061502,0.0123,0.0061502
205,1.3425,0.72022,-0.21745,-3.1086e-15,-0.50277,0,38.296,0.72022,-0.072482,-0.14496,-0.072482
206,1.369,0.50738,-0.052903,0,-0.45448,0,38.112,0.50738,-0.017634,-0.035268,-0.017634
207,1.3701,0.5715,-0.0022513,0,-0.56925,0.00068134,37.794,0.5715,-0.00075043,-0.0015009,-0.00075043
208,1.3675,0.55126,0.0052494,0.00058761,-0.5571,0.048912,37.653,0.55126,0.0015539,0.0036955,0.0021416
209,1.3171,0.45003,0.10082,0.11369,-0.66453,0.22099,36.065,0.45003,-0.0042911,0.10511,0.1094
210,1.3161,0.45794,0.0019555,0.2104,-0.6703,0.29297,31.392,0.45794,-0.069483,0.071438,0.14092
211,1.5916,0.89075,-0.55094,0.38635,-0.72616,0.38635,29.271,0.89075,-0.31243,-0.23851,0.07392
212,1.6568,0.43016,-0.13048,0.36935,-0.66904,0.5012,26.249,0.43016,-0.16661,0.036134,0.20274
213,1.7711,0,-0.22859,0.90132,-0.67273,0.90132,22.905,0,-0.37663,0.14805,0.52468
214,1.8216,0,-0.10092,0.83649,-0.73557,0.87999,14.772,0,-0.31247,0.21155,0.52402
215,1.8373,0,-0.031453,0.80948,-0.77803,1.2761,14.516,0,-0.28031,0.24886,0.52917
216,2.1054,0,-0.53625,1.1838,-0.64759,1.308,10.495,0,-0.57336,0.037112,0.61048
217,2.3671,0,-0.52347,1.0948,-0.5713,1.4786,11.425,0,-0.53941,0.015944,0.55535
218,2.5328,0,-0.33141,1.0178,-0.68641,1.2945,12.542,0,-0.44975,0.11833,0.56808
219,2.6829,0,-0.30018,0.99457,-0.6944,1.4445,12.446,0,-0.43158,0.13141,0.56299
220,2.7847,0,-0.20351,0.94892,-0.74541,1.5732,12.606,0,-0.38414,0.18063,0.56478
221,2.8881,0,-0.20681,0.90187,-0.69507,1.0725,12.435,0,-0.36956,0.16275,0.53231
222,2.9497,0,-0.12313,0.81664,-0.69352,1.1898,12.795,0,-0.31326,0.19013,0.50339
223,2.9981,0,-0.096883,0.74569,-0.64881,1.4462,12.845,0,-0.28086,0.18397,0.46483
224,2.9743,0,0.04754,0.62318,-0.67072,0.99448,13,0,-0.19188,0.23942,0.4313
225,3.0297,0,-0.11067,0.70165,-0.59098,1.1071,13.147,0,-0.27078,0.1601,0.43088
226,3.0287,0,0.0018716,0.5215,-0.52337,0.96768,13.362,0,-0.17321,0.17508,0.34829
227,3.0165,0,0.024482,0.53508,-0.55956,0.69488,13.815,0,-0.1702,0.19468,0.36488
228,2.9307,0,0.17161,0.59047,-0.76208,0.59047,16.705,0,-0.13962,0.31123,0.45085
229,2.6735,0,0.51441,0.27222,-0.78663,0.27222,18.68,0,0.08073,0.43368,0.35295
230,2.4271,0,0.49274,0.30934,-0.80209,0.30934,25.925,0,0.061133,0.43161,0.37048
231,2.0947,0,0.66481,0.11619,-0.78099,0.11619,26.085,0,0.18287,0.48193,0.29906
232,1.7467,0,0.69603,0.098018,-0.79405,0.098018,32.329,0,0.19934,0.49669,0.29736
233,1.3927,0,0.70793,0.022708,-0.73064,0.022708,33.778,0,0.22841,0.47953,0.25112
234,1.0383,0,0.70883,0,-0.70883,0,37.586,0,0.23628,0.47255,0.23628
235,1.0148,0.61964,0.047068,0,-0.66671,0,38.581,0.61964,0.015689,0.031378,0.015689
236,1.0086,0.63591,0.012445,0,-0.64835,0,38.422,0.63591,0.0041482,0.0082964,0.0041482
237,1.0094,0.65597,-0.0016862,0,-0.65428,0,38.271,0.65597,-0.00056205,-0.0011241,-0.00056205
238,0.99621,0.62831,0.026367,0,-0.65468,0,37.781,0.62831,0.0087889,0.017578,0.0087889
239,1.0136,0.6385,-0.034807,0,-0.60369,0,37.442,0.6385,-0.011602,-0.023204,-0.011602
240,1.0122,0.5417,0.0028285,0,-0.54453,0,37.075,0.5417,0.00094283,0.0018857,0.00094283
241,1.2228,0.93376,-0.42117,0,-0.51259,0,36.44,0.93376,-0.14039,-0.28078,-0.14039
242,1.1995,0.4662,0.046524,0,-0.51273,0,35.958,0.4662,0.015508,0.031016,0.015508
243,1.1717,0.49674,0.055669,0,-0.55241,0,35.975,0.49674,0.018556,0.037113,0.018556
244,1.2348,0.60728,-0.12622,0,-0.48106,0,36.074,0.60728,-0.042073,-0.084146,-0.042073
245,1.222,0.44183,0.025607,0,-0.46743,0,36.461,0.44183,0.0085357,0.017071,0.0085357
246,1.2238,0.44492,-0.003562,0,-0.44135,0,36.59,0.44492,-0.0011873,-0.0023747,-0.0011873
247,1.2099,0.43434,0.027776,0,-0.46212,0,37.051,0.43434,0.0092586,0.018517,0.0092586
248,1.2192,0.48078,-0.01857,0,-0.46221,0,37.319,0.48078,-0.0061901,-0.01238,-0.0061901
249,1.225,0.47695,-0.011731,0,-0.46522,0,37.451,0.47695,-0.0039105,-0.007821,-0.0039105
250,1.2388,0.47756,-0.027437,0,-0.45012,0,37.527,0.47756,-0.0091457,-0.018291,-0.0091457
251,1.2238,0.48044,0.029904,0,-0.51034,0,37.408,0.48044,0.009968,0.019936,0.009968
252,1.259,0.53571,-0.070426,0,-0.46528,0,37.426,0.53571,-0.023475,-0.046951,-0.023475
253,1.2547,0.44177,0.0086237,0,-0.4504,0,37.29,0.44177,0.0028746,0.0057491,0.0028746
254,1.2517,0.48981,0.0061109,0,-0.49592,0,37.277,0.48981,0.002037,0.0040739,0.002037
255,1.2755,0.59418,-0.047692,0.00066861,-0.54715,0.00066861,37.561,0.59418,-0.01612,-0.031572,-0.015452
256,1.3314,0.6219,-0.11182,0.015961,-0.52605,0.038477,37.844,0.6219,-0.042593,-0.069224,-0.026632
257,1.3303,0.48151,0.0022092,0.049266,-0.53299,0.10049,36.934,0.48151,-0.015686,0.017895,0.03358
258,1.3151,0.44288,0.030396,0.10011,-0.57338,0.17005,35.346,0.44288,-0.023236,0.053633,0.076869
259,1.3195,0.4267,-0.0087632,0.15736,-0.57529,0.27397,33.421,0.4267,-0.055374,0.046611,0.10198
260,1.6724,0.80374,-0.70573,0.50643,-0.60443,0.50643,30.194,0.80374,-0.40405,-0.30168,0.10238
261,1.6275,0,0.089746,0.52039,-0.61014,0.52039,23.142,0,-0.14355,0.23329,0.37684
262,1.8412,0,-0.42751,1.0479,-0.62039,1.0479,21.916,0,-0.4918,0.064293,0.55609
263,2.1703,0,-0.65819,1.2813,-0.62314,1.2813,12.325,0,-0.6465,-0.01168,0.63482
264,2.4077,0,-0.47478,1.0378,-0.56307,1.4029,13.039,0,-0.50421,0.029432,0.53364
265,2.6053,0,-0.39511,0.97513,-0.58002,1.5466,13.816,0,-0.45675,0.061637,0.51838
266,2.7804,0,-0.35023,0.91608,-0.56585,1.4835,14.269,0,-0.4221,0.071872,0.49398
267,2.9116,0,-0.26237,0.81801,-0.55564,1.5715,14.756,0,-0.36013,0.097756,0.45788
268,2.9939,0,-0.16464,0.70848,-0.54384,1.7201,15.329,0,-0.29104,0.1264,0.41744
269,3.0007,0,-0.013573,0.54995,-0.53638,1.7155,15.559,0,-0.18784,0.17427,0.36211
270,2.9895,0,0.022437,0.52676,-0.5492,1.591,15.437,0,-0.16811,0.19054,0.35865
271,2.9885,0,0.0019689,0.53945,-0.54142,1.567,15.076,0,-0.17916,0.18113,0.36029
272,2.9918,0,-0.0066819,0.54713,-0.54045,1.3484,14.758,0,-0.1846,0.17792,0.36252
273,2.9661,0,0.051403,0.54604,-0.59745,1.2986,14.566,0,-0.16488,0.21628,0.38116
274,2.9802,0,-0.028222,0.59574,-0.56752,1.0624,13.911,0,-0.20799,0.17977,0.38776
275,3.0055,0,-0.050466,0.61865,-0.56818,0.85168,13.631,0,-0.22304,0.17257,0.39561
276,2.9665,0,0.077892,0.68781,-0.7657,0.68781,14.241,0,-0.20331,0.2812,0.4845
277,2.7508,0,0.43141,0.35682,-0.78822,0.35682,16.547,0,0.024864,0.40654,0.38168
278,2.5289,0,0.44382,0.34113,-0.78495,0.34113,23.526,0,0.034232,0.40959,0.37536
279,2.244,0,0.56978,0.21756,-0.78734,0.21756,25.556,0,0.11741,0.45237,0.33497
280,1.895,0,0.69792,0.04364,-0.74156,0.04364,30.114,0,0.21809,0.47983,0.26173
281,1.5367,0,0.71662,0.0039419,-0.72056,0.0039419,35.942,0,0.23756,0.47906,0.2415
282,1.1857,0,0.70209,0,-0.70209,0,38.007,0,0.23403,0.46806,0.23403
283,1.0568,0.42776,0.25773,0,-0.68549,0,38.491,0.42776,0.085911,0.17182,0.085911
284,1.0041,0.57969,0.10537,0,-0.68506,0,38.229,0.57969,0.035122,0.070244,0.035122
285,1.0224,0.65937,-0.036459,0,-0.62291,0,37.844,0.65937,-0.012153,-0.024306,-0.012153
286,1.0045,0.59718,0.035767,0,-0.63295,0,37.075,0.59718,0.011922,0.023845,0.011922
287,1.0197,0.59836,-0.030428,0,-0.56794,0,36.641,0.59836,-0.010143,-0.020285,-0.010143
288,1.2243,0.99142,-0.40915,0,-0.58227,0,36.206,0.99142,-0.13638,-0.27277,-0.13638
289,1.2478,0.56311,-0.046995,0,-0.51611,0,35.955,0.56311,-0.015665,-0.03133,-0.015665
290,1.2116,0.5134,0.072289,0,-0.58569,0,36.15,0.5134,0.024096,0.048193,0.024096
291,1.2385,0.55583,-0.053646,0,-0.50218,0,36.492,0.55583,-0.017882,-0.035764,-0.017882
292,1.2315,0.48353,0.013989,0,-0.49752,0,36.593,0.48353,0.0046631,0.0093262,0.0046631
293,1.2537,0.52339,-0.04456,0,-0.47883,0,36.915,0.52339,-0.014853,-0.029707,-0.014853
294,1.2342,0.46611,0.039022,0,-0.50513,0,36.698,0.46611,0.013007,0.026014,0.013007
295,1.2602,0.50693,-0.051912,0,-0.45501,0,36.738,0.50693,-0.017304,-0.034608,-0.017304
296,1.2424,0.42288,0.035637,0,-0.45852,0,36.499,0.42288,0.011879,0.023758,0.011879
297,1.2306,0.4387,0.023606,0,-0.46231,0,36.333,0.4387,0.0078688,0.015738,0.0078688
298,1.2213,0.44593,0.018619,0,-0.46455,0,36.48,0.44593,0.0062063,0.012413,0.0062063
299,1.2096,0.42157,0.02335,0,-0.44492,0,36.71,0.42157,0.0077833,0.015567,0.0077833
300,1.2059,0.45582,0.0074294,0,-0.46325,0,37.016,0.45582,0.0024765,0.004953,0.0024765
301,1.2392,0.52431,-0.066762,0,-0.45754,0,37.492,0.52431,-0.022254,-0.044508,-0.022254
302,1.275,0.5491,-0.071523,0,-0.47758,0,37.818,0.5491,-0.023841,-0.047682,-0.023841
303,1.3101,0.54904,-0.070198,0,-0.47884,0,38.068,0.54904,-0.023399,-0.046799,-0.023399
304,1.3059,0.47613,0.0083991,0.0025465,-0.48707,0.038395,38.019,0.47613,0.0019509,0.0064482,0.0044974
305,1.3212,0.43073,-0.030503,0.033534,-0.43376,0.17247,36.929,0.43073,-0.021346,-0.0091572,0.012188
306,1.621,0.92271,-0.59973,0.15093,-0.47391,0.40838,32.68,0.92271,-0.25022,-0.34951,-0.09929
307,1.6664,0,-0.090794,0.56011,-0.46932,0.56011,25.314,0,-0.21697,0.12617,0.34314
308,1.6665,0,-0.00020156,0.50349,-0.50329,0.74974,20.884,0,-0.1679,0.1677,0.33559
309,1.743,0,-0.15293,0.65572,-0.50279,0.65572,16.662,0,-0.26955,0.11662,0.38617
310,1.8043,0,-0.1227,0.62372,-0.50102,0.66607,17.559,0,-0.24881,0.12611,0.37491
311,1.8716,0,-0.13451,0.66026,-0.52575,0.79085,17.017,0,-0.26492,0.13041,0.39533
312,2.0001,0,-0.25709,0.77643,-0.51934,0.77643,15.069,0,-0.34451,0.087415,0.43192
313,1.9944,0,0.011576,0.50017,-0.51175,0.50017,15.412,0,-0.16286,0.17444,0.33731
314,1.9922,0,0.0043628,0.51287,-0.51723,0.74158,20.447,0,-0.1695,0.17386,0.34337
315,2.1151,0,-0.24591,0.73449,-0.48858,0.89226,16.596,0,-0.3268,0.080888,0.40769
316,2.486,0,-0.74174,1.1752,-0.43341,1.1752,14.473,0,-0.63896,-0.10278,0.53619
317,2.6977,0,-0.42347,0.87081,-0.44734,1.5123,14.538,0,-0.43143,0.0079549,0.43938
318,2.8583,0,-0.32123,0.78538,-0.46415,1.5949,15.203,0,-0.36887,0.047641,0.41651
319,2.9762,0,-0.23571,0.68061,-0.44489,1.4207,15.561,0,-0.30544,0.069726,0.37517
320,2.9923,0,-0.032197,0.49338,-0.46118,1.1921,15.902,0,-0.17519,0.143,0.31819
321,3.0211,0,-0.057636,0.48334,-0.42571,1.2816,15.63,0,-0.18033,0.12269,0.30302
322,2.9531,0,0.13596,0.37919,-0.51515,1.1247,15.825,0,-0.081076,0.21704,0.29811
323,2.9807,0,-0.055153,0.61274,-0.55759,0.9187,14.6,0,-0.22263,0.16748,0.39011
324,2.9139,0,0.1337,0.5364,-0.6701,0.5364,14.686,0,-0.13424,0.26793,0.40217
325,2.8379,0,0.15186,0.58485,-0.73671,0.59207,19.336,0,-0.14433,0.29619,0.44052
326,2.7067,0,0.26254,0.4614,-0.72394,0.4614,19.488,0,-0.06629,0.32883,0.39511
327,2.4809,0,0.45159,0.25419,-0.70578,0.25419,22.828,0,0.065799,0.38579,0.31999
328,2.1633,0,0.63519,0.09031,-0.7255,0.09031,27.841,0,0.18163,0.45357,0.27194
329,1.8449,0,0.63686,0.0087643,-0.64562,0.0087643,32.895,0,0.20936,0.42749,0.21813
330,1.5505,0,0.5887,0,-0.5887,0,35.629,0,0.19623,0.39246,0.19623
331,1.2388,0,0.62334,0,-0.62334,0,36.783,0,0.20778,0.41556,0.20778
332,1.3343,0.84892,-0.19097,0,-0.65796,0,37.701,0.84892,-0.063656,-0.12731,-0.063656
333,1.3295,0.65355,0.0095657,0,-0.66311,0,37.622,0.65355,0.0031886,0.0063772,0.0031886
334,1.3634,0.64929,-0.067704,0,-0.58159,0,37.689,0.64929,-0.022568,-0.045136,-0.022568
335,1.3173,0.426,0.092177,0,-0.51817,0,37.382,0.426,0.030726,0.061451,0.030726
336,1.2999,0.41815,0.034777,0,-0.45293,0,37.236,0.41815,0.011592,0.023185,0.011592
337,1.2999,0.41815,0.034777,0,-0.45293,0,37.236,0.41815,0.011592,0.023185,0.011592


==> data/chanceConstrained0200stateErrors.csv <==
x,errors
0.3,1.7255e-05
0.33333,0.00042709
0.36667,0.00067444
0.4,0.0037875
0.43333,0.0054544
0.46667,0.0093547
0.5,0.016488
0.53333,0.021124
0.56667,0.021461
0.6,0.028729
0.63333,0.029665
0.66667,0.11583
0.7,0.16764


==> data/chanceConstrained0200stateErrors.csv.rawValues.csv <==
time,value
35,3.1158
83,3.1676
84,3
130,3.0094
225,3.0297
226,3.0287
227,3.0165
269,3.0007
275,3.0055
321,3.0211
92,0.99957
188,0.97854
238,0.99621


==> data/chanceConstrained0500.csv <==
t,storedEnergy,thermalPower,storagePower,renewablePower,loadPower,maximumRenewablePower,objective,pE1,pE2,pE3,pE4
0,3,0,0.57222,0,-0.57222,0,33.672,0,0.19074,0.38148,0.19074
1,2.7139,0,0.57222,0,-0.57222,0,33.672,0,0.19074,0.38148,0.19074
2,2.423,0,0.58186,0,-0.58186,0,34.177,0,0.19395,0.3879,0.19395
3,2.1506,0,0.54464,0,-0.54464,0,34.868,0,0.18155,0.36309,0.18155
4,1.8762,0,0.5489,0,-0.5489,0,35.21,0,0.18297,0.36593,0.18297
5,1.6153,0,0.52185,-6.2172e-15,-0.52185,0,35.519,0,0.17395,0.3479,0.17395
6,1.3486,0,0.53342,-1.8319e-15,-0.53342,0,35.561,0,0.17781,0.35561,0.17781
7,1.1023,0,0.4925,0,-0.4925,0,35.696,0,0.16417,0.32833,0.16417
8,1.1804,0.67382,-0.15618,0,-0.51763,0,35.838,0.67382,-0.052061,-0.10412,-0.052061
9,1.1497,0.44339,0.06132,0,-0.5047,0,35.519,0.44339,0.02044,0.04088,0.02044
10,1.1463,0.48199,0.0069149,0,-0.48891,0,35.815,0.48199,0.002305,0.0046099,0.002305
11,1.1597,0.55639,-0.026801,0,-0.52959,0,36.302,0.55639,-0.0089336,-0.017867,-0.0089336
12,1.2529,0.65761,-0.18642,0,-0.47119,0,37.105,0.65761,-0.062139,-0.12428,-0.062139
13,1.0066,0,0.49268,0,-0.49268,0,37.505,0,0.16423,0.32845,0.16423
14,0.99885,0.48746,0.015407,0,-0.50287,0,38.245,0.48746,0.0051355,0.010271,0.0051355
15,1.021,0.50983,-0.044208,1.2171e-05,-0.46563,0.0045022,38.213,0.50983,-0.01474,-0.029468,-0.014728
16,1.0082,0.45413,0.025436,0.037084,-0.51665,0.037084,37.901,0.45413,-0.0038827,0.029319,0.033202
17,1.0286,0.41879,-0.040703,0.10871,-0.4868,0.10871,37.03,0.41879,-0.049804,0.0091014,0.058906
18,1.2327,0.80374,-0.40828,0.087298,-0.48275,0.21866,34.327,0.80374,-0.16519,-0.24309,-0.077896
19,1.1593,0,0.14689,0.31761,-0.46449,0.31761,30.237,0,-0.056907,0.20379,0.2607
20,1.0655,0,0.18752,0.29451,-0.48203,0.49076,26.852,0,-0.035665,0.22318,0.25885
21,1.0472,0,0.036579,0.47366,-0.51024,0.47366,22.261,0,-0.14569,0.18227,0.32797
22,1.1251,0,-0.15575,0.65566,-0.49991,0.65566,22.301,0,-0.27047,0.11472,0.38519
23,1.1986,0,-0.14696,0.64003,-0.49307,0.88899,18.265,0,-0.26233,0.11537,0.3777
24,1.2342,0,-0.071217,0.57418,-0.50296,0.57418,14.366,0,-0.21513,0.14392,0.35905
25,1.2839,0,-0.099347,0.6208,-0.52146,0.6208,19.423,0,-0.24005,0.1407,0.38075
26,1.3174,0,-0.067055,0.6172,-0.55014,0.98144,18.571,0,-0.22808,0.16103,0.38911
27,1.5188,0,-0.40284,0.92601,-0.52317,1.3961,12.873,0,-0.44295,0.04011,0.48306
28,1.6642,0,-0.29081,0.75383,-0.46302,0.75383,9.4612,0,-0.34821,0.057404,0.40561
29,1.7693,0,-0.2101,0.67081,-0.46071,0.67081,15.029,0,-0.29364,0.083536,0.37717
30,1.8554,0,-0.17232,0.64336,-0.47104,0.64336,15.786,0,-0.2719,0.099573,0.37147
31,1.9621,0,-0.21329,0.65673,-0.44343,0.97571,16.838,0,-0.29001,0.076714,0.36672
32,2.2111,0,-0.49812,0.96391,-0.46579,1.1345,12.063,0,-0.48734,-0.010775,0.47657
33,2.2943,0,-0.16634,0.63614,-0.46979,0.63614,11.267,0,-0.26749,0.10115,0.36864
34,2.3597,0,-0.13084,0.64583,-0.51499,0.72058,17.547,0,-0.25889,0.12805,0.38694
35,2.4474,0,-0.17526,0.73167,-0.5564,0.99796,16.493,0,-0.30231,0.12705,0.42936
36,2.4006,0,0.093478,0.63241,-0.72589,0.63241,12.719,0,-0.17964,0.27312,0.45277
37,2.3346,0,0.13203,0.61837,-0.7504,0.68729,18.696,0,-0.16211,0.29414,0.45626
38,2.0864,0,0.49645,0.25092,-0.74738,0.25092,17.761,0,0.081843,0.41461,0.33277
39,1.7807,0,0.61133,0.11913,-0.73045,0.11913,26.391,0,0.16407,0.44726,0.28319
40,1.4485,0,0.6644,0.062544,-0.72695,0.062544,30.8,0,0.20062,0.46378,0.26316
41,1.108,0,0.68108,0.00726,-0.68834,0.00726,33.997,0,0.22461,0.45647,0.23187
42,0.99935,0.45217,0.21726,0,-0.66944,0,36.86,0.45217,0.072421,0.14484,0.072421
43,0.99812,0.65806,0.002455,0,-0.66052,0,37.737,0.65806,0.00081834,0.0016367,0.00081834
44,0.99429,0.63577,0.007665,0,-0.64343,0,37.807,0.63577,0.002555,0.00511,0.002555
45,0.99619,0.63591,-0.0038021,0,-0.6321,0,37.861,0.63591,-0.0012674,-0.0025347,-0.0012674
46,1.0031,0.59783,-0.013911,0,-0.58392,0,38.074,0.59783,-0.004637,-0.0092741,-0.004637
47,1.0024,0.58745,0.0015895,0,-0.58904,0,37.729,0.58745,0.00052984,0.0010597,0.00052984
48,0.97567,0.56962,0.053373,0,-0.623,0,37.437,0.56962,0.017791,0.035582,0.017791
49,1.0032,0.61134,-0.055148,0,-0.55619,0,37.475,0.61134,-0.018383,-0.036765,-0.018383
50,1.002,0.52084,0.0025105,0,-0.52335,0,37.045,0.52084,0.00083684,0.0016737,0.00083684
51,1.0057,0.4866,-0.007473,0,-0.47913,0,36.697,0.4866,-0.002491,-0.004982,-0.002491
52,1.2157,0.9355,-0.4199,0,-0.5156,0,36.492,0.9355,-0.13997,-0.27993,-0.13997
53,1.183,0.44928,0.06534,0,-0.51462,0,35.604,0.44928,0.02178,0.04356,0.02178
54,1.1682,0.46374,0.029674,0,-0.49341,0,35.873,0.46374,0.0098914,0.019783,0.0098914
55,1.1468,0.45411,0.042728,0,-0.49684,0,35.943,0.45411,0.014243,0.028485,0.014243
56,1.1466,0.48545,0.0003762,0,-0.48583,0,36.358,0.48545,0.0001254,0.0002508,0.0001254
57,1.173,0.56154,-0.052776,0,-0.50876,0,37.088,0.56154,-0.017592,-0.035184,-0.017592
58,1.2051,0.54295,-0.064266,0,-0.47868,0,37.489,0.54295,-0.021422,-0.042844,-0.021422
59,1.2416,0.55673,-0.072914,0,-0.48382,0,37.744,0.55673,-0.024305,-0.048609,-0.024305
60,0.99228,0,0.49863,0,-0.49863,0,37.769,0,0.16621,0.33242,0.16621
61,1.0077,0.50573,-0.030876,0,-0.47485,0,38.273,0.50573,-0.010292,-0.020584,-0.010292
62,1.0028,0.48768,0.0099219,-1.1102e-16,-0.4976,0,37.995,0.48768,0.0033073,0.0066146,0.0033073
63,0.99952,0.53299,0.0064673,0,-0.53945,0,37.729,0.53299,0.0021558,0.0043115,0.0021558
64,0.99992,0.5471,-0.00080048,0.0004623,-0.54676,0.0004623,37.453,0.5471,-0.00042093,-0.00037955,4.1375e-05
65,1.0164,0.50403,-0.03289,0.0083153,-0.47946,0.02187,37.266,0.50403,-0.013735,-0.019155,-0.0054199
66,1.0319,0.39505,-0.03099,0.15308,-0.51714,0.16156,36.57,0.39505,-0.061356,0.030366,0.091723
67,1.0666,0.61467,-0.069487,0.019349,-0.56453,0.019349,32.821,0.61467,-0.029612,-0.039875,-0.010263
68,1.0112,0.46152,0.11089,0.024129,-0.59654,0.024129,37.055,0.46152,0.02892,0.081969,0.053049
69,1.0015,0.52082,0.019324,0.047492,-0.58764,0.21943,37.417,0.52082,-0.0093895,0.028713,0.038103
70,1.1357,0.69868,-0.26835,0.16744,-0.59777,0.16744,32.415,0.69868,-0.14527,-0.12309,0.022179
71,1.2191,0.61805,-0.16687,0.15079,-0.60197,0.30421,33.601,0.61805,-0.10589,-0.060981,0.044905
72,1.4931,0,-0.54789,1.1793,-0.63137,1.1793,29.275,0,-0.57572,0.027824,0.60354
73,1.7445,0,-0.50281,1.0503,-0.54745,1.4908,11.298,0,-0.51769,0.014882,0.53257
74,2.0244,0,-0.55987,1.1586,-0.59878,1.6454,10.142,0,-0.57284,0.01297,0.58581
75,2.2808,0,-0.51281,1.1292,-0.61641,1.7163,10.411,0,-0.54734,0.034536,0.58188
76,2.5187,0,-0.47577,1.0814,-0.60565,1.7489,10.996,0,-0.51906,0.043295,0.56236
77,2.7204,0,-0.40336,1.0231,-0.61972,1.6919,11.41,0,-0.47548,0.072122,0.5476
78,2.8684,0,-0.29609,0.96653,-0.67044,1.5421,11.84,0,-0.42087,0.12479,0.54566
79,2.99,0,-0.2432,0.89488,-0.65168,1.6384,11.834,0,-0.37936,0.13616,0.51552
80,2.9699,0,0.040205,0.64698,-0.68719,1.5604,12.108,0,-0.20226,0.24246,0.44472
81,2.9925,0,-0.045227,0.71561,-0.67039,0.8926,11.531,0,-0.25361,0.20839,0.462
82,2.9677,0,0.049611,0.63668,-0.68629,0.63668,13.038,0,-0.19569,0.2453,0.44099
83,2.988,0,-0.040672,0.68042,-0.63975,1.0623,17.277,0,-0.24037,0.19969,0.44006
84,3.0114,0,-0.04666,0.83332,-0.78666,0.9027,12.544,0,-0.29333,0.24667,0.53999
85,2.9771,0,0.068568,0.70847,-0.77704,0.70847,14.129,0,-0.2133,0.28187,0.49517
86,2.7703,0,0.41362,0.37745,-0.79107,0.37745,16.883,0,0.012059,0.40156,0.38951
87,2.3913,0,0.75796,0.061021,-0.81898,0.061021,22.925,0,0.23231,0.52564,0.29333
88,2.0078,0,0.76693,0.0455,-0.81243,0.0455,31.32,0,0.24048,0.52645,0.28598
89,1.6248,0,0.76609,0.0039297,-0.77002,0.0039297,34.07,0,0.25405,0.51203,0.25798
90,1.2719,0,0.70587,0,-0.70587,0,36.867,0,0.23529,0.47058,0.23529
91,1.1291,0.44539,0.28542,0,-0.73081,0,38.191,0.44539,0.095139,0.19028,0.095139
92,0.99563,0.46107,0.26703,0,-0.72811,0,38.249,0.46107,0.089011,0.17802,0.089011
93,0.99453,0.71777,0.0022015,0,-0.71998,0,38.205,0.71777,0.00073385,0.0014677,0.00073385
94,1.0064,0.66063,-0.023775,0,-0.63686,0,37.997,0.66063,-0.0079251,-0.01585,-0.0079251
95,1.0099,0.60768,-0.0069647,0,-0.60072,0,37.16,0.60768,-0.0023216,-0.0046432,-0.0023216
96,1,0.54343,0.019736,0,-0.56317,0,36.093,0.54343,0.0065786,0.013157,0.0065786
97,1.0117,0.53827,-0.023339,0,-0.51493,0,35.458,0.53827,-0.0077795,-0.015559,-0.0077795
98,1.1356,0.74945,-0.2478,0,-0.50165,0,34.88,0.74945,-0.0826,-0.1652,-0.0826
99,1.1158,0.44971,0.039596,0,-0.48931,0,34.776,0.44971,0.013199,0.026397,0.013199
100,1.1576,0.56169,-0.083576,0,-0.47812,0,35.621,0.56169,-0.027859,-0.055717,-0.027859
101,1.1589,0.45444,-0.0025577,0,-0.45188,0,36.096,0.45444,-0.00085257,-0.0017051,-0.00085257
102,1.1851,0.54011,-0.052371,0,-0.48774,0,36.811,0.54011,-0.017457,-0.034914,-0.017457
103,1.2346,0.56819,-0.099089,0,-0.4691,0,37.213,0.56819,-0.03303,-0.066059,-0.03303
104,0.99881,0,0.47157,0,-0.47157,0,37.064,0,0.15719,0.31438,0.15719
105,1.2117,0.87449,-0.42569,-5.5511e-17,-0.4488,0,37.474,0.87449,-0.1419,-0.2838,-0.1419
106,1.2006,0.439,0.022168,0,-0.46116,0,36.775,0.439,0.0073893,0.014779,0.0073893
107,1.2053,0.54005,-0.0093665,-5.5511e-17,-0.53069,0,36.492,0.54005,-0.0031222,-0.0062443,-0.0031222
108,1.2427,0.52862,-0.074879,0,-0.45374,0,36.315,0.52862,-0.02496,-0.049919,-0.02496
109,1.0225,0,0.44032,0,-0.44032,0,36.025,0,0.14677,0.29355,0.14677
110,1.2083,0.86464,-0.37155,0,-0.49309,0,36.585,0.86464,-0.12385,-0.2477,-0.12385
111,1.191,0.52292,0.034663,0,-0.55758,0,36.719,0.52292,0.011554,0.023108,0.011554
112,1.2602,0.67497,-0.13841,0.029161,-0.56572,0.034618,37.441,0.67497,-0.055856,-0.08255,-0.026694
113,1.0609,0,0.39864,0.15669,-0.55534,0.15669,37.105,0,0.080649,0.31799,0.23734
114,1.2227,0.76205,-0.32377,0.23752,-0.6758,0.23752,34.485,0.76205,-0.18709,-0.13667,0.050422
115,1.156,0,0.13356,0.55158,-0.68514,0.55158,31.971,0,-0.13934,0.2729,0.41224
116,1.2165,0,-0.12114,0.77657,-0.65544,0.77657,23.19,0,-0.29924,0.1781,0.47734
117,1.3344,0,-0.23577,0.91145,-0.67568,0.91145,17.106,0,-0.38241,0.14663,0.52904
118,1.3986,0,-0.12839,0.82115,-0.69277,1.1192,13.681,0,-0.31651,0.18813,0.50464
119,1.5816,0,-0.36604,1.0335,-0.66747,1.3076,9.9155,0,-0.46651,0.10048,0.56699
120,1.8888,0,-0.61424,1.2314,-0.61718,1.456,9.2488,0,-0.61522,0.00097962,0.6162
121,2.161,0,-0.5444,1.1688,-0.62439,1.2208,10.082,0,-0.57107,0.026662,0.59773
122,2.3971,0,-0.47232,1.1215,-0.6492,1.5847,10.657,0,-0.53128,0.058962,0.59024
123,2.6097,0,-0.4252,1.0904,-0.66524,1.6867,10.899,0,-0.50521,0.080015,0.58523
124,2.7826,0,-0.34585,1.0373,-0.6914,1.738,11.364,0,-0.46103,0.11518,0.57622
125,2.9307,0,-0.29611,0.98299,-0.68688,1.7196,11.493,0,-0.42637,0.13026,0.55662
126,2.9922,0,-0.12306,0.80236,-0.67931,1.7063,11.867,0,-0.30847,0.18542,0.49389
127,3.0069,0,-0.029333,0.68078,-0.65145,1.6265,11.915,0,-0.2367,0.20737,0.44407
128,3.0062,0,0.0013538,0.63646,-0.63781,1.4787,11.912,0,-0.2117,0.21306,0.42476
129,2.9872,0,0.03811,0.6312,-0.66931,0.95687,11.831,0,-0.1977,0.23581,0.4335
130,3.0218,0,-0.069378,0.67345,-0.60407,0.77475,12.047,0,-0.24761,0.17823,0.42584
131,2.9863,0,0.071175,0.61721,-0.68839,0.73462,14.072,0,-0.18201,0.25319,0.4352
132,2.7604,0,0.45174,0.30751,-0.75925,0.30751,15.282,0,0.048074,0.40366,0.35559
133,2.5365,0,0.44785,0.35716,-0.80501,0.35716,24.85,0,0.030229,0.41762,0.38739
134,2.2512,0,0.57048,0.26337,-0.83384,0.26337,25.452,0,0.10237,0.46811,0.36574
135,1.9114,0,0.67959,0.14553,-0.82512,0.14553,29.503,0,0.17802,0.50157,0.32355
136,1.5458,0,0.73131,0.08629,-0.8176,0.08629,33.639,0,0.21501,0.5163,0.3013
137,1.1561,0,0.77942,0.0094741,-0.7889,0.0094741,36.179,0,0.25665,0.52277,0.26612
138,1.0986,0.64135,0.11489,0,-0.75624,0,37.999,0.64135,0.038295,0.07659,0.038295
139,1.0982,0.69724,0.00084559,0,-0.69809,0,37.808,0.69724,0.00028186,0.00056373,0.00028186
140,1.0124,0.5157,0.17153,0,-0.68723,0,37.004,0.5157,0.057177,0.11435,0.057177
141,1.006,0.64534,0.012939,0,-0.65828,0,36.427,0.64534,0.0043129,0.0086258,0.0043129
142,0.9961,0.61956,0.019729,0,-0.63929,0,36.077,0.61956,0.0065762,0.013152,0.0065762
143,1.0018,0.60455,-0.011484,0,-0.59306,0,35.645,0.60455,-0.0038281,-0.0076561,-0.0038281
144,1.1956,0.92829,-0.38755,0,-0.54075,0,35.657,0.92829,-0.12918,-0.25836,-0.12918
145,1.2039,0.51226,-0.016589,0,-0.49567,0,35.914,0.51226,-0.0055298,-0.01106,-0.0055298
146,1.1846,0.42717,0.03855,0,-0.46572,0,36.066,0.42717,0.01285,0.0257,0.01285
147,1.1885,0.48681,-0.0077465,0,-0.47906,0,36.393,0.48681,-0.0025822,-0.0051643,-0.0025822
148,1.216,0.52663,-0.054974,0,-0.47166,0,36.724,0.52663,-0.018325,-0.036649,-0.018325
149,1.233,0.49409,-0.034088,0,-0.46001,0,36.468,0.49409,-0.011363,-0.022725,-0.011363
150,1.2296,0.45571,0.0068434,0,-0.46255,0,36.334,0.45571,0.0022811,0.0045622,0.0022811
151,1.2154,0.42211,0.028437,0,-0.45055,0,36.052,0.42211,0.0094789,0.018958,0.0094789
152,1.2025,0.44836,0.02571,0,-0.47407,0,35.704,0.44836,0.0085699,0.01714,0.0085699
153,1.1913,0.42687,0.022525,0,-0.4494,0,35.759,0.42687,0.0075083,0.015017,0.0075083
154,1.1771,0.46359,0.028337,0,-0.49193,0,35.859,0.46359,0.0094458,0.018892,0.0094458
155,1.169,0.42711,0.016223,0,-0.44333,0,36.396,0.42711,0.0054077,0.010815,0.0054077
156,1.1801,0.48168,-0.022163,0,-0.45951,0,36.978,0.48168,-0.0073877,-0.014775,-0.0073877
157,1.2611,0.62263,-0.16211,0,-0.46052,0,37.575,0.62263,-0.054036,-0.10807,-0.054036
158,1.0162,0,0.48983,0,-0.48983,0,37.809,0,0.16328,0.32656,0.16328
159,0.99856,0.50473,0.035314,0,-0.54005,0,38.362,0.50473,0.011771,0.023543,0.011771
160,0.99248,0.55557,0.012164,0,-0.56773,0.042706,38.268,0.55557,0.0040546,0.0081091,0.0040546
161,0.9784,0.57886,0.02815,0.029117,-0.63612,0.12119,37.239,0.57886,-0.00032243,0.028472,0.028795
162,1.0043,0.54253,-0.05181,0.099848,-0.59056,0.40924,34.683,0.54253,-0.050553,-0.0012573,0.049295
163,1.0941,0.42463,-0.17951,0.36352,-0.60865,0.37365,26.203,0.42463,-0.18101,0.0015008,0.18251
164,1.1907,0.40388,-0.19336,0.40046,-0.61098,0.4906,26.046,0.40388,-0.19794,0.0045825,0.20252
165,1.2532,0,-0.12498,0.72978,-0.6048,0.72978,22.173,0,-0.28492,0.15994,0.44486
166,1.2934,0,-0.080342,0.69303,-0.61269,1.0637,16.847,0,-0.25779,0.17745,0.43524
167,1.1947,0,0.19749,0.51691,-0.7144,0.51691,11.37,0,-0.10647,0.30397,0.41044
168,1.254,0,-0.11867,0.70306,-0.5844,0.70306,20.146,0,-0.27391,0.15524,0.42915
169,1.3199,0,-0.13178,0.7186,-0.58682,1.1712,16.51,0,-0.28346,0.15168,0.43514
170,1.5461,0,-0.4525,1.0437,-0.5912,1.0437,10.032,0,-0.49873,0.046232,0.54497
171,1.6901,0,-0.28788,0.92908,-0.6412,0.92908,11.434,0,-0.40565,0.11778,0.52343
172,1.799,0,-0.21791,0.8873,-0.66939,1.5166,12.629,0,-0.3684,0.1505,0.5189
173,1.6985,0,0.20113,0.48647,-0.68759,0.48647,8.6716,0,-0.095112,0.29624,0.39135
174,1.7131,0,-0.029245,0.64732,-0.61808,0.64732,19.219,0,-0.22552,0.19628,0.4218
175,1.7487,0,-0.07127,0.69394,-0.62267,1.0559,16.228,0,-0.25507,0.1838,0.43887
176,1.7799,0,-0.062352,0.69115,-0.6288,0.69115,11.01,0,-0.25117,0.18882,0.43999
177,1.79,0,-0.020321,0.68746,-0.66714,0.92709,16.848,0,-0.23593,0.21561,0.45153
178,1.8624,0,-0.1448,0.71256,-0.56776,0.71256,13.258,0,-0.28579,0.14099,0.42677
179,2.0011,0,-0.27724,0.89427,-0.61702,0.89427,16.887,0,-0.3905,0.11326,0.50376
180,1.848,0,0.30623,0.44396,-0.75019,0.44396,14.359,0,-0.045909,0.35214,0.39805
181,1.7517,0,0.19245,0.65974,-0.85219,0.65974,23.047,0,-0.15576,0.34821,0.50398
182,1.5123,0,0.47889,0.33482,-0.81371,0.33482,17.965,0,0.048025,0.43087,0.38284
183,1.1784,0,0.66782,0.14255,-0.81037,0.14255,26.688,0,0.17509,0.49273,0.31764
184,1.0746,0.45232,0.20753,0.15152,-0.81136,0.15152,31.452,0.45232,0.018669,0.18886,0.17019
185,0.95415,0.53015,0.24092,0.010344,-0.78142,0.010344,32.003,0.53015,0.076859,0.16406,0.087204
186,0.9939,0.82213,-0.079497,0,-0.74263,0,37.05,0.82213,-0.026499,-0.052998,-0.026499
187,1.0018,0.72484,-0.015817,0,-0.70902,0,37.566,0.72484,-0.0052722,-0.010544,-0.0052722
188,0.96939,0.70451,0.064843,0,-0.76936,0,37.377,0.70451,0.021614,0.043228,0.021614
189,1.0099,0.75574,-0.080952,0,-0.67479,0,38.371,0.75574,-0.026984,-0.053968,-0.026984
190,1.0049,0.61745,0.0098583,0,-0.62731,0,37.998,0.61745,0.0032861,0.0065722,0.0032861
191,0.99632,0.59288,0.017231,0,-0.61011,0,37.661,0.59288,0.0057436,0.011487,0.0057436
192,1.0051,0.56673,-0.017622,0,-0.5491,0,37.763,0.56673,-0.005874,-0.011748,-0.005874
193,1.0058,0.50332,-0.0013138,0,-0.502,0,37.239,0.50332,-0.00043795,-0.00087589,-0.00043795
194,1.0046,0.47268,0.0024159,0,-0.4751,0,37.099,0.47268,0.0008053,0.0016106,0.0008053
195,1.0099,0.46293,-0.010704,0,-0.45223,0,36.665,0.46293,-0.003568,-0.007136,-0.003568
196,1.1886,0.84275,-0.35738,0,-0.48537,0,36.426,0.84275,-0.11913,-0.23825,-0.11913
197,1.172,0.4363,0.03317,0,-0.46947,0,35.743,0.4363,0.011057,0.022113,0.011057
198,1.155,0.45175,0.033992,0,-0.48574,0,35.794,0.45175,0.011331,0.022662,0.011331
199,1.1366,0.43211,0.036893,0,-0.469,0,35.998,0.43211,0.012298,0.024595,0.012298
200,1.1248,0.44965,0.023635,0,-0.47328,0,36.265,0.44965,0.0078782,0.015756,0.0078782
201,1.1562,0.49233,-0.062902,0,-0.42943,0,36.931,0.49233,-0.020967,-0.041935,-0.020967
202,1.1453,0.45559,0.021898,0,-0.47748,0,37.302,0.45559,0.0072995,0.014599,0.0072995
203,1.2024,0.56857,-0.11425,0,-0.45432,0,37.706,0.56857,-0.038085,-0.07617,-0.038085
204,1.2192,0.54857,-0.033661,0,-0.51491,0,37.771,0.54857,-0.01122,-0.022441,-0.01122
205,1.3237,0.71161,-0.20883,0,-0.50277,0,37.884,0.71161,-0.069612,-0.13922,-0.069612
206,1.0964,0,0.45448,0,-0.45448,0,37.669,0,0.15149,0.30298,0.15149
207,1.0414,0.45848,0.11009,0.00068134,-0.56925,0.00068134,37.844,0.45848,0.03647,0.073622,0.037152
208,1.0012,0.47614,0.08037,0.00058761,-0.5571,0.048912,37.666,0.47614,0.026594,0.053776,0.027182
209,0.98297,0.57785,0.036425,0.050263,-0.66453,0.22099,36.155,0.57785,-0.0046125,0.041038,0.04565
210,1.1718,0.7551,-0.37776,0.29297,-0.6703,0.29297,31.432,0.7551,-0.22358,-0.15419,0.06939
211,1.1985,0.43854,-0.05329,0.34092,-0.72616,0.38635,29.093,0.43854,-0.1314,0.078112,0.20951
212,1.1146,0,0.16783,0.5012,-0.66904,0.5012,26.38,0,-0.11112,0.27896,0.39008
213,1.0161,0,0.19703,0.4757,-0.67273,0.90132,23.239,0,-0.092887,0.28992,0.38281
214,1.0665,0,-0.10092,0.83649,-0.73557,0.87999,14.772,0,-0.31247,0.21155,0.52402
215,1.0822,0,-0.031453,0.80948,-0.77803,1.2761,14.516,0,-0.28031,0.24886,0.52917
216,1.3517,0,-0.53886,1.1865,-0.64759,1.308,8.5246,0,-0.5751,0.036242,0.61135
217,1.6721,0,-0.64077,1.2121,-0.5713,1.4786,8.4449,0,-0.61761,-0.023156,0.59445
218,1.9309,0,-0.51759,1.204,-0.68641,1.2945,9.2469,0,-0.57387,0.056273,0.63014
219,2.176,0,-0.49022,1.1846,-0.6944,1.4445,9.3982,0,-0.55828,0.068058,0.62634
220,2.3781,0,-0.40421,1.1496,-0.74541,1.5732,9.7741,0,-0.51794,0.11373,0.63168
221,2.5668,0,-0.3774,1.0725,-0.69507,1.0725,9.9101,0,-0.48329,0.10589,0.58918
222,2.7636,0,-0.39359,1.0871,-0.69352,1.1898,10.524,0,-0.49357,0.099976,0.59354
223,2.9493,0,-0.37149,1.0203,-0.64881,1.4462,10.938,0,-0.46393,0.09244,0.55637
224,2.9857,0,-0.072745,0.74347,-0.67072,0.99448,11.628,0,-0.27207,0.19933,0.4714
225,3.0422,0,-0.11293,0.70391,-0.59098,1.1071,12.739,0,-0.27228,0.15935,0.43163
226,3.0401,0,0.0041316,0.51924,-0.52337,0.96768,12.638,0,-0.1717,0.17583,0.34754
227,3.029,0,0.022222,0.53734,-0.55956,0.69488,13.596,0,-0.17171,0.19393,0.36563
228,2.9432,0,0.17161,0.59047,-0.76208,0.59047,16.705,0,-0.13962,0.31123,0.45085
229,2.686,0,0.51441,0.27222,-0.78663,0.27222,18.679,0,0.08073,0.43368,0.35295
230,2.439,0,0.49387,0.30822,-0.80209,0.30934,25.688,0,0.061882,0.43199,0.3701
231,2.1066,0,0.66481,0.11619,-0.78099,0.11619,25.797,0,0.18287,0.48193,0.29906
232,1.7586,0,0.69603,0.098018,-0.79405,0.098018,31.878,0,0.19934,0.49669,0.29736
233,1.4046,0,0.70793,0.022708,-0.73064,0.022708,33.291,0,0.22841,0.47953,0.25112
234,1.0502,0,0.70883,0,-0.70883,0,37.034,0,0.23628,0.47255,0.23628
235,1.0072,0.58065,0.08606,0,-0.66671,0,38.117,0.58065,0.028687,0.057373,0.028687
236,0.9994,0.63274,0.015609,0,-0.64835,0,37.97,0.63274,0.005203,0.010406,0.005203
237,0.99982,0.65511,-0.00083465,0,-0.65428,0,37.818,0.65511,-0.00027822,-0.00055643,-0.00027822
238,0.98616,0.62738,0.027304,0,-0.65468,0,37.339,0.62738,0.0091014,0.018203,0.0091014
239,1.004,0.63939,-0.0357,0,-0.60369,0,36.999,0.63939,-0.0119,-0.0238,-0.0119
240,1.0071,0.55073,-0.0062033,0,-0.54453,0,36.634,0.55073,-0.0020678,-0.0041355,-0.0020678
241,1.0045,0.50726,0.0053317,0,-0.51259,0,36.017,0.50726,0.0017772,0.0035545,0.0017772
242,1.1866,0.87703,-0.3643,0,-0.51273,0,35.846,0.87703,-0.12143,-0.24287,-0.12143
243,1.159,0.49711,0.055299,0,-0.55241,0,35.568,0.49711,0.018433,0.036866,0.018433
244,1.1768,0.51685,-0.035783,0,-0.48106,0,35.648,0.51685,-0.011928,-0.023855,-0.011928
245,1.1912,0.49609,-0.028653,0,-0.46743,0,36.103,0.49609,-0.0095509,-0.019102,-0.0095509
246,1.1862,0.43135,0.010006,0,-0.44135,0,36.192,0.43135,0.0033354,0.0066707,0.0033354
247,1.1723,0.43434,0.027776,0,-0.46212,0,36.677,0.43434,0.0092586,0.018517,0.0092586
248,1.1825,0.4826,-0.020388,0,-0.46221,0,36.93,0.4826,-0.0067959,-0.013592,-0.0067959
249,1.2015,0.50325,-0.038029,0,-0.46522,0,37.061,0.50325,-0.012676,-0.025353,-0.012676
250,1.2197,0.48662,-0.036502,0,-0.45012,0,37.116,0.48662,-0.012167,-0.024335,-0.012167
251,1.1921,0.45505,0.055296,0,-0.51034,0,36.99,0.45505,0.018432,0.036864,0.018432
252,1.247,0.57501,-0.10973,0,-0.46528,0,37.043,0.57501,-0.036577,-0.073154,-0.036577
253,1.0218,0,0.4504,0,-0.4504,0,36.866,0,0.15013,0.30027,0.15013
254,1.0024,0.45719,0.038734,0,-0.49592,0,37.278,0.45719,0.012911,0.025822,0.012911
255,0.98881,0.51933,0.027156,0.00066861,-0.54715,0.00066861,37.471,0.51933,0.0088291,0.018327,0.0094977
256,1.0036,0.53969,-0.029603,0.015961,-0.52605,0.038477,37.8,0.53969,-0.015188,-0.014415,0.00077301
257,1.0065,0.48943,-0.0057052,0.049266,-0.53299,0.10049,36.966,0.48943,-0.018324,0.012618,0.030942
258,1.0122,0.41481,-0.011478,0.17005,-0.57338,0.17005,35.377,0.41481,-0.06051,0.049032,0.10954
259,1.2339,0.74476,-0.44344,0.27397,-0.57529,0.27397,33.407,0.74476,-0.23914,-0.20431,0.034833
260,1.0561,0,0.35573,0.2487,-0.60443,0.50643,29.92,0,0.035675,0.32005,0.28438
261,1.1986,0.43854,-0.285,0.4566,-0.61014,0.52039,23.8,0.43854,-0.2472,-0.037799,0.2094
262,1.4123,0,-0.42751,1.0479,-0.62039,1.0479,22.274,0,-0.4918,0.064293,0.55609
263,1.5812,0,-0.33777,0.96092,-0.62314,1.2813,12.015,0,-0.4329,0.095124,0.52802
264,1.8842,0,-0.60609,1.1692,-0.56307,1.4029,10.106,0,-0.59175,-0.014338,0.57741
265,2.1617,0,-0.55495,1.135,-0.58002,1.5466,10.92,0,-0.56331,0.0083556,0.57166
266,2.4222,0,-0.52106,1.0869,-0.56585,1.4835,11.521,0,-0.53599,0.01493,0.55092
267,2.6598,0,-0.47503,1.0307,-0.55564,1.5715,12.19,0,-0.5019,0.026867,0.52877
268,2.8653,0,-0.41106,0.95491,-0.54384,1.7201,13.017,0,-0.45532,0.04426,0.49958
269,3.0125,0,-0.29443,0.83081,-0.53638,1.7155,13.683,0,-0.37508,0.080648,0.45573
270,3.0008,0,0.023403,0.52579,-0.5492,1.591,14.233,0,-0.16746,0.19087,0.35833
271,3.001,0,-0.00029109,0.54171,-0.54142,1.567,13.921,0,-0.18067,0.18038,0.36104
272,3.0043,0,-0.0066819,0.54713,-0.54045,1.3484,13.637,0,-0.1846,0.17792,0.36252
273,2.9775,0,0.053663,0.54378,-0.59745,1.2986,13.438,0,-0.16337,0.21704,0.38041
274,2.9916,0,-0.028222,0.59574,-0.56752,1.0624,12.845,0,-0.20799,0.17977,0.38776
275,3.0179,0,-0.052725,0.62091,-0.56818,0.85168,12.643,0,-0.22455,0.17182,0.39636
276,2.979,0,0.077892,0.68781,-0.7657,0.68781,13.973,0,-0.20331,0.2812,0.4845
277,2.7633,0,0.43141,0.35682,-0.78822,0.35682,16.547,0,0.024864,0.40654,0.38168
278,2.5414,0,0.44382,0.34113,-0.78495,0.34113,23.464,0,0.034232,0.40959,0.37536
279,2.2565,0,0.56978,0.21756,-0.78734,0.21756,25.352,0,0.11741,0.45237,0.33497
280,1.9075,0,0.69792,0.04364,-0.74156,0.04364,29.742,0,0.21809,0.47983,0.26173
281,1.5492,0,0.71662,0.0039419,-0.72056,0.0039419,35.455,0,0.23756,0.47906,0.2415
282,1.1982,0,0.70209,0,-0.70209,0,37.463,0,0.23403,0.46806,0.23403
283,1.0693,0.42776,0.25773,0,-0.68549,0,38.01,0.42776,0.085911,0.17182,0.085911
284,0.998,0.54244,0.14262,0,-0.68506,0,37.761,0.54244,0.047539,0.095079,0.047539
285,1.0123,0.65155,-0.028642,0,-0.62291,0,37.397,0.65155,-0.0095472,-0.019094,-0.0095472
286,0.99491,0.59812,0.034829,0,-0.63295,0,36.617,0.59812,0.01161,0.02322,0.01161
287,1.0105,0.59921,-0.03128,0,-0.56794,0,36.18,0.59921,-0.010427,-0.020853,-0.010427
288,0.98413,0.52943,0.052843,0,-0.58227,0,35.791,0.52943,0.017614,0.035228,0.017614
289,1.205,0.95789,-0.44178,0,-0.51611,0,35.859,0.95789,-0.14726,-0.29452,-0.14726
290,1.1582,0.49197,0.093728,0,-0.58569,0,35.768,0.49197,0.031243,0.062486,0.031243
291,1.2092,0.6042,-0.10202,0,-0.50218,0,36.14,0.6042,-0.034007,-0.068015,-0.034007
292,1.1981,0.47546,0.022059,0,-0.49752,0,36.191,0.47546,0.0073531,0.014706,0.0073531
293,1.241,0.56457,-0.085737,0,-0.47883,0,36.535,0.56457,-0.028579,-0.057158,-0.028579
294,0.98844,0,0.50513,0,-0.50513,0,36.276,0,0.16838,0.33675,0.16838
295,1.0106,0.49929,-0.044278,0,-0.45501,0,36.756,0.49929,-0.014759,-0.029519,-0.014759
296,1.1897,0.81672,-0.3582,0,-0.45852,0,36.43,0.81672,-0.1194,-0.2388,-0.1194
297,1.1779,0.4387,0.023606,0,-0.46231,0,35.98,0.4387,0.0078688,0.015738,0.0078688
298,1.1662,0.44123,0.023323,0,-0.46455,0,36.112,0.44123,0.0077745,0.015549,0.0077745
299,1.1757,0.46389,-0.018962,0,-0.44492,0,36.361,0.46389,-0.0063208,-0.012642,-0.0063208
300,1.1673,0.44644,0.016812,0,-0.46325,0,36.621,0.44644,0.0056039,0.011208,0.0056039
301,1.21,0.54306,-0.085515,0,-0.45754,0,37.116,0.54306,-0.028505,-0.05701,-0.028505
302,1.2458,0.5491,-0.071523,0,-0.47758,0,37.43,0.5491,-0.023841,-0.047682,-0.023841
303,1.2902,0.56763,-0.088786,0,-0.47884,0,37.666,0.56763,-0.029595,-0.059191,-0.029595
304,1.0479,0,0.48453,0.0025465,-0.48707,0.038395,37.582,0,0.16066,0.32387,0.16321
305,1.0625,0.36585,-0.029045,0.096961,-0.43376,0.17247,36.961,0.36585,-0.042002,0.012957,0.054959
306,1.1599,0.39303,-0.19496,0.27584,-0.47391,0.40838,32.649,0.39303,-0.15693,-0.038026,0.1189
307,1.2053,0,-0.090794,0.56011,-0.46932,0.56011,25.622,0,-0.21697,0.12617,0.34314
308,1.3286,0,-0.24646,0.74974,-0.50329,0.74974,21.005,0,-0.33207,0.08561,0.41768
309,1.405,0,-0.15293,0.65572,-0.50279,0.65572,16.662,0,-0.26955,0.11662,0.38617
310,1.4664,0,-0.1227,0.62372,-0.50102,0.66607,17.559,0,-0.24881,0.12611,0.37491
311,1.5336,0,-0.13451,0.66026,-0.52575,0.79085,17.017,0,-0.26492,0.13041,0.39533
312,1.6622,0,-0.25709,0.77643,-0.51934,0.77643,15.069,0,-0.34451,0.087415,0.43192
313,1.6564,0,0.011576,0.50017,-0.51175,0.50017,15.412,0,-0.16286,0.17444,0.33731
314,1.6555,0,0.0018367,0.51539,-0.51723,0.74158,20.445,0,-0.17119,0.17302,0.34421
315,1.7784,0,-0.24591,0.73449,-0.48858,0.89226,16.596,0,-0.3268,0.080888,0.40769
316,1.9832,0,-0.4095,0.84291,-0.43341,1.1752,14.43,0,-0.41747,0.007969,0.42544
317,2.4978,0,-1.0292,1.4765,-0.44734,1.5123,11.586,0,-0.83523,-0.19395,0.64128
318,2.7412,0,-0.48681,0.95097,-0.46415,1.5949,13.142,0,-0.47926,-0.0075536,0.47171
319,2.9492,0,-0.41608,0.86097,-0.44489,1.4207,13.774,0,-0.42568,0.009605,0.43529
320,3.0037,0,-0.10889,0.57007,-0.46118,1.1921,14.468,0,-0.22632,0.11743,0.34375
321,3.0325,0,-0.057636,0.48334,-0.42571,1.2816,14.445,0,-0.18033,0.12269,0.30302
322,2.9645,0,0.13596,0.37919,-0.51515,1.1247,14.687,0,-0.081076,0.21704,0.29811
323,2.9932,0,-0.057413,0.615,-0.55759,0.9187,13.559,0,-0.22414,0.16672,0.39086
324,2.9264,0,0.1337,0.5364,-0.6701,0.5364,13.914,0,-0.13424,0.26793,0.40217
325,2.854,0,0.14464,0.59207,-0.73671,0.59207,19.336,0,-0.14914,0.29378,0.44293
326,2.7228,0,0.26254,0.4614,-0.72394,0.4614,19.488,0,-0.06629,0.32883,0.39511
327,2.497,0,0.45159,0.25419,-0.70578,0.25419,22.828,0,0.065799,0.38579,0.31999
328,2.1794,0,0.63519,0.09031,-0.7255,0.09031,27.613,0,0.18163,0.45357,0.27194
329,1.861,0,0.63686,0.0087643,-0.64562,0.0087643,32.507,0,0.20936,0.42749,0.21813
330,1.5666,0,0.5887,0,-0.5887,0,35.113,0,0.19623,0.39246,0.19623
331,1.2549,0,0.62334,0,-0.62334,0,36.248,0,0.20778,0.41556,0.20778
332,1.3217,0.79151,-0.13356,0,-0.65796,0,37.234,0.79151,-0.044518,-0.089037,-0.044518
333,0.99016,0,0.66311,0,-0.66311,0,37.174,0,0.22104,0.44207,0.22104
334,1.0049,0.61114,-0.029554,0,-0.58159,0,37.832,0.61114,-0.0098514,-0.019703,-0.0098514
335,1.0126,0.53359,-0.015416,0,-0.51817,0,37.448,0.53359,-0.0051385,-0.010277,-0.0051385
336,1.015,0.45759,-0.0046583,0,-0.45293,0,37.241,0.45759,-0.0015528,-0.0031055,-0.0015528
337,1.015,0.45759,-0.0046583,0,-0.45293,0,37.241,0.45759,-0.0015528,-0.0031055,-0.0015528


==> data/chanceConstrained0500stateErrors.csv <==
x,errors
0.3,7.9063e-05
0.3093,0.0001834
0.3186,0.0004793
0.32791,0.00060072
0.33721,0.00064864
0.34651,0.00081264
0.35581,0.00095819
0.36512,0.0011462
0.37442,0.001185
0.38372,0.0014421
0.39302,0.0018761
0.40233,0.0019982
0.41163,0.0036626
0.42093,0.003683
0.43023,0.0038076
0.43953,0.0039044
0.44884,0.0042991
0.45814,0.004368
0.46744,0.005092
0.47674,0.0054688
0.48605,0.0057086
0.49535,0.0061016
0.50465,0.0062075
0.51395,0.0068844
0.52326,0.0075239
0.53256,0.0077229
0.54186,0.0098442
0.55116,0.011187
0.56047,0.011374
0.56977,0.011561
0.57907,0.012514
0.58837,0.013836
0.59767,0.015873
0.60698,0.017031
0.61628,0.017941
0.62558,0.021599
0.63488,0.021842
0.64419,0.024333
0.65349,0.028975
0.66279,0.030615
0.67209,0.032481
0.6814,0.040086
0.6907,0.042152
0.7,0.04585


==> data/chanceConstrained0500stateErrors.csv.rawValues.csv <==
time,value
84,3.0114
127,3.0069
128,3.0062
130,3.0218
225,3.0422
226,3.0401
227,3.029
269,3.0125
270,3.0008
271,3.001
272,3.0043
275,3.0179
320,3.0037
321,3.0325
14,0.99885
42,0.99935
43,0.99812
44,0.99429
45,0.99619
48,0.97567
60,0.99228
63,0.99952
64,0.99992
92,0.99563
93,0.99453
104,0.99881
142,0.9961
159,0.99856
160,0.99248
161,0.9784
185,0.95415
186,0.9939
188,0.96939
191,0.99632
209,0.98297
236,0.9994
237,0.99982
238,0.98616
255,0.98881
284,0.998
286,0.99491
288,0.98413
294,0.98844
333,0.99016


==> data/simulationResults.csv <==
simName,costs,softConstCosts,thermal,storage,renewable,errPower,errEnergy,switchingActions,meanSolverTime,maxSolverTime,optObjective,renewableShare
chanceConstrained0_000,3.36,0.22,0.29,0.01,0.28,2,5,15,0.22,0.74,28.54,49.12
chanceConstrained0_100,3.35,0.41,0.29,0.01,0.29,2,9,15,1.05,8.63,28.44,50
chanceConstrained0_200,3.35,1.25,0.29,0.01,0.29,1,12,15,2.38,26.43,28.34,50
chanceConstrained0_500,3.3,1.47,0.27,0.01,0.3,4,43,39,3.62,16.6,27.88,52.63
stagewiseRiskConstraints0_100,3.36,0.32,0.29,0.01,0.28,2,7,15,0.59,6.82,28.53,49.12
stagewiseRiskConstraints0_200,3.36,0.38,0.29,0.01,0.28,4,8,15,0.69,6.26,28.53,49.12
stagewiseRiskConstraints0_500,3.33,0.67,0.29,0.01,0.29,3,18,48,1.37,9.73,28.42,50


==> data/stagewiseRiskConstraints0100.csv <==
t,storedEnergy,thermalPower,storagePower,renewablePower,loadPower,maximumRenewablePower,objective,pE1,pE2,pE3,pE4
0,3,0,0.57222,0,-0.57222,0,34.067,0,0.19074,0.38148,0.19074
1,2.7139,0,0.57222,0,-0.57222,0,34.067,0,0.19074,0.38148,0.19074
2,2.423,0,0.58186,0,-0.58186,0,34.705,0,0.19395,0.3879,0.19395
3,2.1506,0,0.54464,0,-0.54464,0,35.44,0,0.18155,0.36309,0.18155
4,1.8762,0,0.5489,0,-0.5489,0,35.817,0,0.18297,0.36593,0.18297
5,1.6153,0,0.52185,-8.8818e-16,-0.52185,0,36.232,0,0.17395,0.3479,0.17395
6,1.3486,0,0.53342,0,-0.53342,0,36.332,0,0.17781,0.35561,0.17781
7,1.1023,0,0.4925,0,-0.4925,0,36.531,0,0.16417,0.32833,0.16417
8,1.2021,0.71711,-0.19948,0,-0.51763,0,36.55,0.71711,-0.066493,-0.13299,-0.066493
9,1.1749,0.45033,0.054373,0,-0.5047,0,36.206,0.45033,0.018124,0.036249,0.018124
10,1.1678,0.47486,0.014048,0,-0.48891,0,36.493,0.47486,0.0046827,0.0093655,0.0046827
11,1.1885,0.57082,-0.041228,0,-0.52959,0,36.988,0.57082,-0.013743,-0.027485,-0.013743
12,1.3047,0.70377,-0.23258,0,-0.47119,0,37.788,0.70377,-0.077525,-0.15505,-0.077525
13,1.3536,0.59031,-0.097628,0,-0.49268,0,38.173,0.59031,-0.032543,-0.065085,-0.032543
14,1.373,0.54181,-0.038937,0,-0.50287,0,38.389,0.54181,-0.012979,-0.025958,-0.012979
15,1.4179,0.55546,-0.089836,1.2171e-05,-0.46563,0.0045022,38.414,0.55546,-0.029949,-0.059886,-0.029937
16,1.3766,0.43404,0.082611,0,-0.51665,0.037084,38.066,0.43404,0.027537,0.055074,0.027537
17,1.4066,0.43792,-0.059831,0.10871,-0.4868,0.10871,37.233,0.43792,-0.05618,-0.0036505,0.05253
18,1.4154,0.41305,-0.017595,0.087298,-0.48275,0.21866,34.512,0.41305,-0.034964,0.01737,0.052334
19,1.5946,0.62935,-0.35856,0.1937,-0.46449,0.31761,30.63,0.62935,-0.18409,-0.17447,0.0096143
20,1.5009,0,0.18752,0.29451,-0.48203,0.49076,26.834,0,-0.035665,0.22318,0.25885
21,1.4783,0,0.045224,0.46502,-0.51024,0.47366,21.99,0,-0.13993,0.18516,0.32509
22,1.459,0,0.038568,0.46134,-0.49991,0.65566,22.037,0,-0.14093,0.17949,0.32042
23,1.5325,0,-0.14696,0.64003,-0.49307,0.88899,18.265,0,-0.26233,0.11537,0.3777
24,1.5681,0,-0.071217,0.57418,-0.50296,0.57418,14.366,0,-0.21513,0.14392,0.35905
25,1.5891,0,-0.042124,0.56358,-0.52146,0.6208,19.409,0,-0.2019,0.15978,0.36168
26,1.6227,0,-0.067055,0.6172,-0.55014,0.98144,18.571,0,-0.22808,0.16103,0.38911
27,1.8241,0,-0.40284,0.92601,-0.52317,1.3961,12.873,0,-0.44295,0.04011,0.48306
28,1.9695,0,-0.29081,0.75383,-0.46302,0.75383,12.059,0,-0.34821,0.057404,0.40561
29,2.0745,0,-0.2101,0.67081,-0.46071,0.67081,15.029,0,-0.29364,0.083536,0.37717
30,2.1607,0,-0.17232,0.64336,-0.47104,0.64336,15.786,0,-0.2719,0.099573,0.37147
31,2.2673,0,-0.21329,0.65673,-0.44343,0.97571,16.838,0,-0.29001,0.076714,0.36672
32,2.5128,0,-0.49098,0.95677,-0.46579,1.1345,12.993,0,-0.48258,-0.0083939,0.47419
33,2.596,0,-0.16634,0.63614,-0.46979,0.63614,13.662,0,-0.26749,0.10115,0.36864
34,2.6614,0,-0.13084,0.64583,-0.51499,0.72058,17.547,0,-0.25889,0.12805,0.38694
35,2.7503,0,-0.17779,0.73419,-0.5564,0.99796,16.492,0,-0.30399,0.1262,0.4302
36,2.7036,0,0.093478,0.63241,-0.72589,0.63241,13.955,0,-0.17964,0.27312,0.45277
37,2.6376,0,0.13203,0.61837,-0.7504,0.68729,18.696,0,-0.16211,0.29414,0.45626
38,2.3893,0,0.49645,0.25092,-0.74738,0.25092,17.761,0,0.081843,0.41461,0.33277
39,2.0837,0,0.61133,0.11913,-0.73045,0.11913,26.574,0,0.16407,0.44726,0.28319
40,1.7515,0,0.6644,0.062544,-0.72695,0.062544,30.953,0,0.20062,0.46378,0.26316
41,1.4109,0,0.68108,0.00726,-0.68834,0.00726,34.317,0,0.22461,0.45647,0.23187
42,1.0762,0,0.66944,0,-0.66944,0,37.073,0,0.22315,0.44629,0.22315
43,1.0096,0.52738,0.13314,0,-0.66052,0,38.476,0.52738,0.044379,0.088758,0.044379
44,1.0059,0.63592,0.0075068,0,-0.64343,0,38.551,0.63592,0.0025023,0.0050045,0.0025023
45,1.0078,0.63591,-0.0038021,0,-0.6321,0,38.606,0.63591,-0.0012674,-0.0025347,-0.0012674
46,1.0152,0.59875,-0.014824,0,-0.58392,0,38.819,0.59875,-0.0049412,-0.0098824,-0.0049412
47,1.0139,0.58638,0.0026603,0,-0.58904,0,38.47,0.58638,0.00088675,0.0017735,0.00088675
48,0.98726,0.56978,0.053215,0,-0.623,0,38.182,0.56978,0.017738,0.035476,0.017738
49,1.0153,0.61225,-0.056061,0,-0.55619,0,38.219,0.61225,-0.018687,-0.037374,-0.018687
50,1.014,0.52084,0.0025105,0,-0.52335,0,37.784,0.52084,0.00083684,0.0016737,0.00083684
51,1.2525,0.95615,-0.47702,0,-0.47913,0,37.415,0.95615,-0.15901,-0.31801,-0.15901
52,1.2305,0.47151,0.044088,0,-0.5156,0,36.853,0.47151,0.014696,0.029392,0.014696
53,1.1978,0.44928,0.06534,0,-0.51462,0,36.295,0.44928,0.02178,0.04356,0.02178
54,1.1937,0.48521,0.0082029,0,-0.49341,0,36.564,0.48521,0.0027343,0.0054686,0.0027343
55,1.1772,0.46372,0.033115,0,-0.49684,0,36.619,0.46372,0.011038,0.022077,0.011038
56,1.1682,0.46783,0.018,0,-0.48583,0,37.027,0.46783,0.0060001,0.012,0.0060001
57,1.1898,0.55206,-0.043291,0,-0.50876,0,37.775,0.55206,-0.01443,-0.028861,-0.01443
58,1.2496,0.59828,-0.1196,0,-0.47868,0,38.188,0.59828,-0.039866,-0.079732,-0.039866
59,1.295,0.57456,-0.090744,0,-0.48382,0,38.4,0.57456,-0.030248,-0.060496,-0.030248
60,1.3341,0.57689,-0.078265,0,-0.49863,0,38.434,0.57689,-0.026088,-0.052177,-0.026088
61,1.3859,0.57838,-0.10353,-2.7756e-17,-0.47485,0,38.42,0.57838,-0.034509,-0.069018,-0.034509
62,1.3928,0.51149,-0.013894,0,-0.4976,0,38.188,0.51149,-0.0046314,-0.0092629,-0.0046314
63,1.3874,0.52851,0.010941,0,-0.53945,0,37.9,0.52851,0.003647,0.007294,0.003647
64,1.3734,0.51891,0.02785,-3.8164e-17,-0.54676,0.0004623,37.629,0.51891,0.0092833,0.018567,0.0092833
65,1.3843,0.47929,-0.021702,0.02187,-0.47946,0.02187,37.461,0.47929,-0.014524,-0.0071784,0.0073457
66,1.3575,0.42676,0.053634,0.036742,-0.51714,0.16156,36.764,0.42676,0.0056307,0.048003,0.042373
67,1.593,1.0162,-0.47097,0.019349,-0.56453,0.019349,33.008,1.0162,-0.16344,-0.30753,-0.14409
68,1.8078,1.002,-0.42964,0.024129,-0.59654,0.024129,36.959,1.002,-0.15126,-0.27838,-0.12713
69,1.9374,0.62747,-0.25926,0.21943,-0.58764,0.21943,36.944,0.62747,-0.15956,-0.099699,0.059865
70,1.7222,0,0.43033,0.16744,-0.59777,0.16744,31.619,0,0.087628,0.3427,0.25507
71,1.5734,0,0.29777,0.30421,-0.60197,0.30421,33.351,0,-0.002147,0.29991,0.30206
72,1.8473,0,-0.54789,1.1793,-0.63137,1.1793,29.388,0,-0.57572,0.027824,0.60354
73,2.0959,0,-0.49727,1.0447,-0.54745,1.4908,12.237,0,-0.514,0.016727,0.53073
74,2.2988,0,-0.40573,1.0045,-0.59878,1.6454,13.01,0,-0.47008,0.064349,0.53443
75,2.4773,0,-0.35694,0.97335,-0.61641,1.7163,13.086,0,-0.44343,0.08649,0.52992
76,2.6335,0,-0.31251,0.91816,-0.60565,1.7489,13.505,0,-0.41022,0.097716,0.50794
77,2.7586,0,-0.25016,0.86988,-0.61972,1.6919,13.689,0,-0.37334,0.12319,0.49653
78,2.8315,0,-0.14575,0.81619,-0.67044,1.5421,13.872,0,-0.32065,0.1749,0.49554
79,2.906,0,-0.14896,0.80064,-0.65168,1.6384,13.525,0,-0.31653,0.16757,0.4841
80,2.9329,0,-0.053923,0.74111,-0.68719,1.5604,13.52,0,-0.26501,0.21109,0.4761
81,2.9679,0,-0.070045,0.74043,-0.67039,0.8926,13.106,0,-0.27016,0.20011,0.47027
82,2.9431,0,0.049611,0.63668,-0.68629,0.63668,13.271,0,-0.19569,0.2453,0.44099
83,2.9647,0,-0.043198,0.68295,-0.63975,1.0623,17.276,0,-0.24205,0.19885,0.4409
84,2.9868,0,-0.044134,0.83079,-0.78666,0.9027,12.998,0,-0.29164,0.24751,0.53915
85,2.9525,0,0.068568,0.70847,-0.77704,0.70847,14.13,0,-0.2133,0.28187,0.49517
86,2.7457,0,0.41362,0.37745,-0.79107,0.37745,16.883,0,0.012059,0.40156,0.38951
87,2.3667,0,0.75796,0.061021,-0.81898,0.061021,22.989,0,0.23231,0.52564,0.29333
88,1.9833,0,0.76693,0.0455,-0.81243,0.0455,31.955,0,0.24048,0.52645,0.28598
89,1.6002,0,0.76609,0.0039297,-0.77002,0.0039297,34.822,0,0.25405,0.51203,0.25798
90,1.2473,0,0.70587,0,-0.70587,0,37.735,0,0.23529,0.47058,0.23529
91,1.1046,0.44539,0.28542,0,-0.73081,0,38.971,0.44539,0.095139,0.19028,0.095139
92,1.0016,0.52209,0.20602,0,-0.72811,0,39.034,0.52209,0.068673,0.13735,0.068673
93,1.0064,0.72966,-0.0096836,0,-0.71998,0,38.951,0.72966,-0.0032279,-0.0064557,-0.0032279
94,1.0185,0.66096,-0.024104,0,-0.63686,0,38.732,0.66096,-0.0080348,-0.01607,-0.0080348
95,1.022,0.60785,-0.0071303,0,-0.60072,0,37.906,0.60785,-0.0023768,-0.0047536,-0.0023768
96,1.0121,0.54327,0.019901,0,-0.56317,0,36.832,0.54327,0.0066338,0.013268,0.0066338
97,1.2279,0.94656,-0.43163,0,-0.51493,0,36.176,0.94656,-0.14388,-0.28775,-0.14388
98,1.1952,0.4362,0.065452,0,-0.50165,0,35.288,0.4362,0.021817,0.043634,0.021817
99,1.1754,0.44971,0.039596,0,-0.48931,0,35.409,0.44971,0.013199,0.026397,0.013199
100,1.1644,0.45619,0.021929,0,-0.47812,0,36.249,0.45619,0.0073097,0.014619,0.0073097
101,1.1981,0.51929,-0.067411,0,-0.45188,0,36.803,0.51929,-0.02247,-0.04494,-0.02247
102,1.2246,0.54069,-0.052953,0,-0.48774,0,37.472,0.54069,-0.017651,-0.035302,-0.017651
103,1.2701,0.56005,-0.090949,0,-0.4691,0,37.878,0.56005,-0.030316,-0.060633,-0.030316
104,1.2518,0.43506,0.036514,0,-0.47157,0,37.743,0.43506,0.012171,0.024343,0.012171
105,1.2486,0.44241,0.0063835,-5.5511e-17,-0.4488,0,37.731,0.44241,0.0021278,0.0042556,0.0021278
106,1.2378,0.43946,0.021702,0,-0.46116,0,37.439,0.43946,0.0072341,0.014468,0.0072341
107,1.2339,0.52292,0.0077626,0,-0.53069,0,37.158,0.52292,0.0025875,0.0051751,0.0025875
108,1.2888,0.56363,-0.10988,0,-0.45374,0,36.996,0.56363,-0.036627,-0.073254,-0.036627
109,1.2767,0.41604,0.024286,0,-0.44032,0,36.694,0.41604,0.0080953,0.016191,0.0080953
110,1.2514,0.44247,0.050622,0,-0.49309,0,36.84,0.44247,0.016874,0.033748,0.016874
111,1.2349,0.52472,0.032862,0,-0.55758,0,37.38,0.52472,0.010954,0.021908,0.010954
112,1.3164,0.69399,-0.16289,0.034618,-0.56572,0.034618,38.104,0.69399,-0.065836,-0.097053,-0.031217
113,1.3938,0.55354,-0.15489,0.15669,-0.55534,0.15669,37.776,0.55354,-0.10386,-0.051031,0.052832
114,1.3775,0.49408,0.032724,0.149,-0.6758,0.23752,34.637,0.49408,-0.038757,0.071481,0.11024
115,1.3688,0.45988,0.017383,0.20788,-0.68514,0.55158,32.49,0.45988,-0.063499,0.080881,0.14438
116,1.4996,0.43359,-0.26175,0.48359,-0.65544,0.77657,23.592,0.43359,-0.24845,-0.013299,0.23515
117,1.5023,0,-0.0053813,0.68106,-0.67568,0.91145,17.199,0,-0.22881,0.22343,0.45225
118,1.5665,0,-0.12839,0.82115,-0.69277,1.1192,13.681,0,-0.31651,0.18813,0.50464
119,1.7496,0,-0.36604,1.0335,-0.66747,1.3076,10.664,0,-0.46651,0.10048,0.56699
120,2.0029,0,-0.50675,1.1239,-0.61718,1.456,11.27,0,-0.54356,0.036811,0.58037
121,2.2254,0,-0.44502,1.0694,-0.62439,1.2208,12.045,0,-0.50481,0.059791,0.5646
122,2.411,0,-0.37108,1.0203,-0.6492,1.5847,12.539,0,-0.46379,0.092707,0.5565
123,2.5724,0,-0.32278,0.98802,-0.66524,1.6867,12.65,0,-0.43693,0.11415,0.55109
124,2.6945,0,-0.24427,0.93568,-0.6914,1.738,12.992,0,-0.39332,0.14904,0.54236
125,2.8026,0,-0.21614,0.90302,-0.68688,1.7196,12.944,0,-0.37305,0.15691,0.52997
126,2.8871,0,-0.16905,0.84836,-0.67931,1.7063,13.155,0,-0.33914,0.17009,0.50922
127,2.9594,0,-0.14466,0.7961,-0.65145,1.6265,13.268,0,-0.31359,0.16893,0.48252
128,2.9816,0,-0.044433,0.68225,-0.63781,1.4787,13.495,0,-0.24223,0.19779,0.44002
129,2.9626,0,0.03811,0.6312,-0.66931,0.95687,13.48,0,-0.1977,0.23581,0.4335
130,2.9975,0,-0.069926,0.674,-0.60407,0.77475,13.044,0,-0.24797,0.17805,0.42602
131,2.962,0,0.071175,0.61721,-0.68839,0.73462,14.099,0,-0.18201,0.25319,0.4352
132,2.7361,0,0.45174,0.30751,-0.75925,0.30751,15.282,0,0.048074,0.40366,0.35559
133,2.5122,0,0.44785,0.35716,-0.80501,0.35716,25.285,0,0.030229,0.41762,0.38739
134,2.2269,0,0.57048,0.26337,-0.83384,0.26337,25.973,0,0.10237,0.46811,0.36574
135,1.8871,0,0.67959,0.14553,-0.82512,0.14553,30.157,0,0.17802,0.50157,0.32355
136,1.5215,0,0.73131,0.08629,-0.8176,0.08629,34.447,0,0.21501,0.5163,0.3013
137,1.1318,0,0.77942,0.0094741,-0.7889,0.0094741,37.042,0,0.25665,0.52277,0.26612
138,1.0032,0.49905,0.25719,0,-0.75624,0,38.766,0.49905,0.08573,0.17146,0.08573
139,1.0208,0.73342,-0.035333,0,-0.69809,0,38.68,0.73342,-0.011778,-0.023556,-0.011778
140,1.0133,0.67226,0.014974,0,-0.68723,0,37.867,0.67226,0.0049914,0.0099828,0.0049914
141,1.0175,0.66652,-0.0082421,0,-0.65828,0,37.186,0.66652,-0.0027474,-0.0054947,-0.0027474
142,1.0079,0.62012,0.01917,0,-0.63929,0,36.823,0.62012,0.00639,0.01278,0.00639
143,1.0133,0.60399,-0.010926,0,-0.59306,0,36.385,0.60399,-0.0036419,-0.0072837,-0.0036419
144,1.2248,0.9636,-0.42286,0,-0.54075,0,36.361,0.9636,-0.14095,-0.28191,-0.14095
145,1.2344,0.51495,-0.019277,0,-0.49567,0,36.588,0.51495,-0.0064258,-0.012852,-0.0064258
146,1.2213,0.4395,0.026221,0,-0.46572,0,36.744,0.4395,0.0087402,0.01748,0.0087402
147,1.2385,0.51348,-0.03442,0,-0.47906,0,37.063,0.51348,-0.011473,-0.022947,-0.011473
148,1.2555,0.50563,-0.033974,0,-0.47166,0,37.374,0.50563,-0.011325,-0.02265,-0.011325
149,1.2613,0.47169,-0.011687,0,-0.46001,0,37.13,0.47169,-0.0038956,-0.0077911,-0.0038956
150,1.2471,0.43411,0.028443,-2.0817e-17,-0.46255,0,37.01,0.43411,0.009481,0.018962,0.009481
151,1.2329,0.42211,0.028437,-1.2212e-15,-0.45055,0,36.74,0.42211,0.0094789,0.018958,0.0094789
152,1.2197,0.44767,0.026396,0,-0.47407,0,36.384,0.44767,0.0087986,0.017597,0.0087986
153,1.2084,0.42687,0.022525,0,-0.4494,0,36.445,0.42687,0.0075083,0.015017,0.0075083
154,1.1964,0.46787,0.024059,0,-0.49193,0,36.543,0.46787,0.0080198,0.01604,0.0080198
155,1.19,0.43051,0.012821,0,-0.44333,0,37.084,0.43051,0.0042736,0.0085472,0.0042736
156,1.2301,0.53971,-0.080202,0,-0.45951,0,37.67,0.53971,-0.026734,-0.053468,-0.026734
157,1.3132,0.62665,-0.16614,0,-0.46052,0,38.227,0.62665,-0.055379,-0.11076,-0.055379
158,1.3668,0.59712,-0.10729,0,-0.48983,0,38.478,0.59712,-0.035762,-0.071525,-0.035762
159,1.3937,0.59389,-0.053838,0,-0.54005,0,38.504,0.59389,-0.017946,-0.035892,-0.017946
160,1.3971,0.57441,-0.0066791,0,-0.56773,0.042706,38.441,0.57441,-0.0022264,-0.0044527,-0.0022264
161,1.4422,0.6051,-0.090162,0.12119,-0.63612,0.12119,37.401,0.6051,-0.070451,-0.019712,0.050739
162,1.4078,0.42194,0.068775,0.099848,-0.59056,0.40924,34.751,0.42194,-0.010358,0.079133,0.08949
163,1.4975,0.42463,-0.17951,0.36352,-0.60865,0.37365,26.239,0.42463,-0.18101,0.0015008,0.18251
164,1.5783,0.43559,-0.16164,0.33703,-0.61098,0.4906,26.064,0.43559,-0.16623,0.0045825,0.17081
165,1.5107,0,0.1353,0.4695,-0.6048,0.72978,22.105,0,-0.1114,0.2467,0.3581
166,1.5509,0,-0.080342,0.69303,-0.61269,1.0637,16.847,0,-0.25779,0.17745,0.43524
167,1.4521,0,0.19749,0.51691,-0.7144,0.51691,11.428,0,-0.10647,0.30397,0.41044
168,1.4174,0,0.069428,0.51497,-0.5844,0.70306,20.197,0,-0.14851,0.21794,0.36645
169,1.4833,0,-0.13178,0.7186,-0.58682,1.1712,16.51,0,-0.28346,0.15168,0.43514
170,1.7095,0,-0.4525,1.0437,-0.5912,1.0437,10.366,0,-0.49873,0.046232,0.54497
171,1.8535,0,-0.28788,0.92908,-0.6412,0.92908,11.434,0,-0.40565,0.11778,0.52343
172,1.9624,0,-0.21791,0.8873,-0.66939,1.5166,12.629,0,-0.3684,0.1505,0.5189
173,1.8619,0,0.20113,0.48647,-0.68759,0.48647,10.686,0,-0.095112,0.29624,0.39135
174,1.7979,0,0.12796,0.49012,-0.61808,0.64732,19.341,0,-0.12072,0.24868,0.3694
175,1.8335,0,-0.07127,0.69394,-0.62267,1.0559,16.228,0,-0.25507,0.1838,0.43887
176,1.8647,0,-0.062352,0.69115,-0.6288,0.69115,11.01,0,-0.25117,0.18882,0.43999
177,1.8749,0,-0.020321,0.68746,-0.66714,0.92709,16.849,0,-0.23593,0.21561,0.45153
178,1.9473,0,-0.1448,0.71256,-0.56776,0.71256,13.258,0,-0.28579,0.14099,0.42677
179,1.9987,0,-0.10291,0.71994,-0.61702,0.89427,16.884,0,-0.27428,0.17137,0.44565
180,1.8456,0,0.30623,0.44396,-0.75019,0.44396,14.358,0,-0.045909,0.35214,0.39805
181,1.6288,0,0.43371,0.41848,-0.85219,0.65974,23.636,0,0.0050791,0.42864,0.42356
182,1.3893,0,0.47889,0.33482,-0.81371,0.33482,18.182,0,0.048025,0.43087,0.38284
183,1.0554,0,0.66782,0.14255,-0.81037,0.14255,27.726,0,0.17509,0.49273,0.31764
184,1.0015,0.55208,0.10777,0.15152,-0.81136,0.15152,32.38,0.55208,-0.014584,0.12235,0.13694
185,0.96574,0.69953,0.071545,0.010344,-0.78142,0.010344,32.871,0.69953,0.0204,0.051145,0.030745
186,1.0011,0.81338,-0.070755,0,-0.74263,0,37.781,0.81338,-0.023585,-0.04717,-0.023585
187,1.0133,0.73342,-0.024401,0,-0.70902,0,38.306,0.73342,-0.0081336,-0.016267,-0.0081336
188,0.98097,0.70467,0.064684,0,-0.76936,0,38.121,0.70467,0.021561,0.043123,0.021561
189,1.0214,0.75558,-0.080794,0,-0.67479,0,39.11,0.75558,-0.026931,-0.053863,-0.026931
190,1.0167,0.61789,0.0094207,0,-0.62731,0,38.743,0.61789,0.0031402,0.0062805,0.0031402
191,1.0079,0.5926,0.01751,0,-0.61011,0,38.406,0.5926,0.0058367,0.011673,0.0058367
192,1.0172,0.56764,-0.018534,0,-0.5491,0,38.504,0.56764,-0.0061781,-0.012356,-0.0061781
193,1.0173,0.50224,-0.00024311,0,-0.502,0,37.983,0.50224,-8.1038e-05,-0.00016208,-8.1038e-05
194,1.2589,0.95837,-0.48327,0,-0.4751,0,37.823,0.95837,-0.16109,-0.32218,-0.16109
195,1.2837,0.50175,-0.049523,0,-0.45223,0,37.02,0.50175,-0.016508,-0.033015,-0.016508
196,1.2604,0.43882,0.046549,0,-0.48537,0,36.745,0.43882,0.015516,0.031033,0.015516
197,1.2431,0.43474,0.034727,0,-0.46947,0,36.355,0.43474,0.011576,0.023151,0.011576
198,1.2261,0.45175,0.033992,0,-0.48574,0,36.405,0.45175,0.011331,0.022662,0.011331
199,1.2075,0.43199,0.037015,0,-0.469,0,36.609,0.43199,0.012338,0.024677,0.012338
200,1.1957,0.44965,0.023635,0,-0.47328,0,36.881,0.44965,0.0078782,0.015756,0.0078782
201,1.191,0.41999,0.0094384,0,-0.42943,0,37.547,0.41999,0.0031461,0.0062923,0.0031461
202,1.1793,0.45396,0.023521,0,-0.47748,0,37.974,0.45396,0.0078404,0.015681,0.0078404
203,1.2514,0.59856,-0.14424,0,-0.45432,0,38.381,0.59856,-0.048081,-0.096162,-0.048081
204,1.278,0.56821,-0.053307,0,-0.51491,0,38.425,0.56821,-0.017769,-0.035538,-0.017769
205,1.3619,0.67049,-0.16772,0,-0.50277,0,38.522,0.67049,-0.055906,-0.11181,-0.055906
206,1.4228,0.57626,-0.12178,-1.3878e-17,-0.45448,0,38.364,0.57626,-0.040594,-0.081188,-0.040594
207,1.3878,0.49929,0.069965,0,-0.56925,0.00068134,38.006,0.49929,0.023322,0.046644,0.023322
208,1.4274,0.58736,-0.079179,0.048912,-0.5571,0.048912,37.908,0.58736,-0.042697,-0.036482,0.0062151
209,1.3747,0.50892,0.10535,0.050263,-0.66453,0.22099,36.27,0.50892,0.018362,0.086986,0.068624
210,1.6398,0.99004,-0.53014,0.2104,-0.6703,0.29297,31.542,0.99004,-0.24685,-0.28329,-0.036444
211,1.6506,0.47025,-0.021576,0.27749,-0.72616,0.38635,29.055,0.47025,-0.099689,0.078112,0.1778
212,1.5667,0,0.16783,0.5012,-0.66904,0.5012,26.384,0,-0.11112,0.27896,0.39008
213,1.4681,0,0.19703,0.4757,-0.67273,0.90132,23.113,0,-0.092887,0.28992,0.38281
214,1.5186,0,-0.10092,0.83649,-0.73557,0.87999,14.772,0,-0.31247,0.21155,0.52402
215,1.5343,0,-0.031453,0.80948,-0.77803,1.2761,14.516,0,-0.28031,0.24886,0.52917
216,1.801,0,-0.53341,1.181,-0.64759,1.308,10.107,0,-0.57147,0.038059,0.60953
217,2.0785,0,-0.55495,1.1262,-0.5713,1.4786,11.022,0,-0.5604,0.005451,0.56585
218,2.2604,0,-0.36385,1.0503,-0.68641,1.2945,12.155,0,-0.47137,0.10752,0.57889
219,2.4278,0,-0.33466,1.0291,-0.6944,1.4445,12.106,0,-0.45457,0.11991,0.57448
220,2.5502,0,-0.24482,0.99023,-0.74541,1.5732,12.304,0,-0.41168,0.16686,0.57854
221,2.6857,0,-0.27102,0.96608,-0.69507,1.0725,12.196,0,-0.41237,0.14135,0.55372
222,2.7918,0,-0.21236,0.90587,-0.69352,1.1898,12.623,0,-0.37274,0.16039,0.53313
223,2.8947,0,-0.20573,0.85454,-0.64881,1.4462,12.834,0,-0.35342,0.14769,0.50112
224,2.9492,0,-0.10897,0.7797,-0.67072,0.99448,13.188,0,-0.29622,0.18725,0.48347
225,3.0179,0,-0.13731,0.72829,-0.59098,1.1071,13.276,0,-0.28854,0.15122,0.43976
226,3.0155,0,0.004679,0.51869,-0.52337,0.96768,13.719,0,-0.17134,0.17602,0.34735
227,3.0047,0,0.021675,0.53789,-0.55956,0.69488,13.893,0,-0.17207,0.19375,0.36582
228,2.9189,0,0.17161,0.59047,-0.76208,0.59047,16.707,0,-0.13962,0.31123,0.45085
229,2.6617,0,0.51441,0.27222,-0.78663,0.27222,18.679,0,0.08073,0.43368,0.35295
230,2.4147,0,0.49387,0.30822,-0.80209,0.30934,26.103,0,0.061882,0.43199,0.3701
231,2.0823,0,0.66481,0.11619,-0.78099,0.11619,26.296,0,0.18287,0.48193,0.29906
232,1.7343,0,0.69603,0.098018,-0.79405,0.098018,32.621,0,0.19934,0.49669,0.29736
233,1.3804,0,0.70793,0.022708,-0.73064,0.022708,34.105,0,0.22841,0.47953,0.25112
234,1.0259,0,0.70883,0,-0.70883,0,37.909,0,0.23628,0.47255,0.23628
235,1.0167,0.6482,0.01851,0,-0.66671,0,38.898,0.6482,0.0061701,0.01234,0.0061701
236,1.011,0.63696,0.01139,0,-0.64835,0,38.714,0.63696,0.0037968,0.0075936,0.0037968
237,1.0119,0.65619,-0.0019127,0,-0.65428,0,38.563,0.65619,-0.00063758,-0.0012752,-0.00063758
238,0.99821,0.62721,0.02747,0,-0.65468,0,38.082,0.62721,0.0091566,0.018313,0.0091566
239,1.0155,0.63832,-0.034629,0,-0.60369,0,37.744,0.63832,-0.011543,-0.023086,-0.011543
240,1.0142,0.54188,0.002651,0,-0.54453,0,37.377,0.54188,0.00088365,0.0017673,0.00088365
241,1.2399,0.96394,-0.45135,0,-0.51259,0,36.724,0.96394,-0.15045,-0.3009,-0.15045
242,1.207,0.44699,0.065737,0,-0.51273,0,36.22,0.44699,0.021912,0.043824,0.021912
243,1.1744,0.48724,0.065173,0,-0.55241,0,36.252,0.48724,0.021724,0.043449,0.021724
244,1.208,0.54818,-0.067117,0,-0.48106,0,36.345,0.54818,-0.022372,-0.044745,-0.022372
245,1.2004,0.45228,0.015153,0,-0.46743,0,36.776,0.45228,0.0050509,0.010102,0.0050509
246,1.1957,0.43194,0.0094187,0,-0.44135,0,36.897,0.43194,0.0031396,0.0062791,0.0031396
247,1.2073,0.48543,-0.023311,0,-0.46212,0,37.379,0.48543,-0.0077703,-0.015541,-0.0077703
248,1.2253,0.49811,-0.035892,0,-0.46221,0,37.601,0.49811,-0.011964,-0.023928,-0.011964
249,1.2468,0.50831,-0.043091,0,-0.46522,0,37.721,0.50831,-0.014364,-0.028728,-0.014364
250,1.2514,0.45928,-0.0091615,0,-0.45012,0,37.772,0.45928,-0.0030538,-0.0061076,-0.0030538
251,1.2348,0.4771,0.033241,0,-0.51034,0,37.666,0.4771,0.01108,0.02216,0.01108
252,1.274,0.54376,-0.078479,0,-0.46528,0,37.699,0.54376,-0.02616,-0.052319,-0.02616
253,1.2932,0.48872,-0.038319,0,-0.4504,0,37.559,0.48872,-0.012773,-0.025546,-0.012773
254,1.2738,0.45719,0.038734,0,-0.49592,0,37.51,0.45719,0.012911,0.025822,0.012911
255,1.3162,0.63118,-0.084699,0.00066861,-0.54715,0.00066861,37.809,0.63118,-0.028456,-0.056243,-0.027787
256,1.3859,0.62698,-0.13941,0.038477,-0.52605,0.038477,38.066,0.62698,-0.059296,-0.080115,-0.020819
257,1.361,0.43401,0.049705,0.049266,-0.53299,0.10049,37.146,0.43401,0.00014649,0.049559,0.049412
258,1.3458,0.44288,0.030396,0.10011,-0.57338,0.17005,35.592,0.44288,-0.023236,0.053633,0.076869
259,1.3504,0.42624,-0.0092164,0.15826,-0.57529,0.27397,33.654,0.42624,-0.055827,0.046611,0.10244
260,1.6219,0.89863,-0.5429,0.2487,-0.60443,0.50643,30.394,0.89863,-0.26387,-0.27904,-0.015166
261,1.5451,0,0.15354,0.4566,-0.61014,0.52039,23.342,0,-0.10102,0.25456,0.35558
262,1.4705,0,0.14925,0.47114,-0.62039,1.0479,22.118,0,-0.1073,0.25654,0.36384
263,1.6394,0,-0.33777,0.96092,-0.62314,1.2813,12.015,0,-0.4329,0.095124,0.52802
264,1.9119,0,-0.54494,1.108,-0.56307,1.4029,11.827,0,-0.55098,0.0060457,0.55703
265,2.1488,0,-0.47385,1.0539,-0.58002,1.5466,12.65,0,-0.50924,0.035391,0.54463
266,2.368,0,-0.4384,1.0043,-0.56585,1.4835,13.186,0,-0.48089,0.042481,0.52337
267,2.5634,0,-0.39084,0.94648,-0.55564,1.5715,13.776,0,-0.44577,0.054932,0.50071
268,2.7262,0,-0.32549,0.86934,-0.54384,1.7201,14.524,0,-0.39828,0.072783,0.47106
269,2.8555,0,-0.25871,0.79509,-0.53638,1.7155,15.049,0,-0.35127,0.092554,0.44382
270,2.938,0,-0.16489,0.71408,-0.5492,1.591,15.474,0,-0.29299,0.1281,0.42109
271,2.9767,0,-0.077425,0.61884,-0.54142,1.567,15.591,0,-0.23209,0.15466,0.38675
272,2.98,0,-0.0066819,0.54713,-0.54045,1.3484,15.466,0,-0.1846,0.17792,0.36252
273,2.9529,0,0.05421,0.54324,-0.59745,1.2986,15.227,0,-0.16301,0.21722,0.38023
274,2.967,0,-0.028222,0.59574,-0.56752,1.0624,14.533,0,-0.20799,0.17977,0.38776
275,2.9936,0,-0.053273,0.62146,-0.56818,0.85168,14.232,0,-0.22491,0.17164,0.39655
276,2.9547,0,0.077892,0.68781,-0.7657,0.68781,14.399,0,-0.20331,0.2812,0.4845
277,2.739,0,0.43141,0.35682,-0.78822,0.35682,16.547,0,0.024864,0.40654,0.38168
278,2.5171,0,0.44382,0.34113,-0.78495,0.34113,23.582,0,0.034232,0.40959,0.37536
279,2.2322,0,0.56978,0.21756,-0.78734,0.21756,25.708,0,0.11741,0.45237,0.33497
280,1.8832,0,0.69792,0.04364,-0.74156,0.04364,30.371,0,0.21809,0.47983,0.26173
281,1.5249,0,0.71662,0.0039419,-0.72056,0.0039419,36.263,0,0.23756,0.47906,0.2415
282,1.1739,0,0.70209,0,-0.70209,0,38.335,0,0.23403,0.46806,0.23403
283,1.045,0.42776,0.25773,0,-0.68549,0,38.794,0.42776,0.085911,0.17182,0.085911
284,1.0061,0.6073,0.077756,0,-0.68506,0,38.547,0.6073,0.025919,0.051837,0.025919
285,1.0244,0.65937,-0.036459,0,-0.62291,0,38.145,0.65937,-0.012153,-0.024306,-0.012153
286,1.007,0.59829,0.034664,0,-0.63295,0,37.363,0.59829,0.011555,0.023109,0.011555
287,1.0221,0.59814,-0.030202,0,-0.56794,0,36.925,0.59814,-0.010067,-0.020134,-0.010067
288,1.2166,0.97127,-0.389,0,-0.58227,0,36.489,0.97127,-0.12967,-0.25933,-0.12967
289,1.2431,0.56902,-0.052906,0,-0.51611,0,36.243,0.56902,-0.017635,-0.035271,-0.017635
290,1.189,0.47748,0.10822,0,-0.58569,0,36.433,0.47748,0.036072,0.072144,0.036072
291,1.2475,0.61922,-0.11704,0,-0.50218,0,36.813,0.61922,-0.039015,-0.078029,-0.039015
292,1.2466,0.49575,0.0017787,0,-0.49752,0,36.858,0.49575,0.00059289,0.0011858,0.00059289
293,1.2683,0.52223,-0.043403,0,-0.47883,0,37.181,0.52223,-0.014468,-0.028935,-0.014468
294,1.2435,0.45548,0.049652,0,-0.50513,0,36.965,0.45548,0.016551,0.033101,0.016551
295,1.2775,0.52304,-0.06803,0,-0.45501,0,37.013,0.52304,-0.022677,-0.045353,-0.022677
296,1.2597,0.42288,0.035637,0,-0.45852,0,36.761,0.42288,0.011879,0.023758,0.011879
297,1.2479,0.4387,0.023606,0,-0.46231,0,36.594,0.4387,0.0078688,0.015738,0.0078688
298,1.2362,0.44123,0.023323,0,-0.46455,0,36.731,0.44123,0.0077745,0.015549,0.0077745
299,1.2245,0.42157,0.02335,0,-0.44492,0,36.976,0.42157,0.0077833,0.015567,0.0077833
300,1.2161,0.44644,0.016812,0,-0.46325,0,37.272,0.44644,0.0056039,0.011208,0.0056039
301,1.2549,0.53516,-0.077618,0,-0.45754,0,37.765,0.53516,-0.025873,-0.051745,-0.025873
302,1.2953,0.55833,-0.080753,0,-0.47758,0,38.085,0.55833,-0.026918,-0.053835,-0.026918
303,1.3505,0.58924,-0.11039,0,-0.47884,0,38.319,0.58924,-0.036798,-0.073596,-0.036798
304,1.3471,0.47758,0.0069434,0.0025465,-0.48707,0.038395,38.24,0.47758,0.0014656,0.0054778,0.0040121
305,1.3495,0.40508,-0.0048522,0.033534,-0.43376,0.17247,37.159,0.40508,-0.012795,0.0079432,0.020739
306,1.6338,0.89164,-0.56866,0.15093,-0.47391,0.40838,32.886,0.89164,-0.23987,-0.3288,-0.088933
307,1.5803,0,0.1071,0.36221,-0.46932,0.56011,25.462,0,-0.085037,0.19214,0.27718
308,1.5804,0,-0.00020156,0.50349,-0.50329,0.74974,20.884,0,-0.1679,0.1677,0.33559
309,1.6568,0,-0.15293,0.65572,-0.50279,0.65572,16.662,0,-0.26955,0.11662,0.38617
310,1.7182,0,-0.1227,0.62372,-0.50102,0.66607,17.559,0,-0.24881,0.12611,0.37491
311,1.7854,0,-0.13451,0.66026,-0.52575,0.79085,17.017,0,-0.26492,0.13041,0.39533
312,1.914,0,-0.25709,0.77643,-0.51934,0.77643,15.069,0,-0.34451,0.087415,0.43192
313,1.9082,0,0.011576,0.50017,-0.51175,0.50017,15.412,0,-0.16286,0.17444,0.33731
314,1.9073,0,0.0018367,0.51539,-0.51723,0.74158,20.445,0,-0.17119,0.17302,0.34421
315,2.0302,0,-0.24591,0.73449,-0.48858,0.89226,16.596,0,-0.3268,0.080888,0.40769
316,2.235,0,-0.4095,0.84291,-0.43341,1.1752,14.43,0,-0.41747,0.007969,0.42544
317,2.46,0,-0.45011,0.89745,-0.44734,1.5123,14.233,0,-0.44918,-0.00092315,0.44826
318,2.6408,0,-0.36153,0.82568,-0.46415,1.5949,14.91,0,-0.39574,0.034208,0.42995
319,2.8,0,-0.31845,0.76334,-0.44489,1.4207,15.311,0,-0.3606,0.042147,0.40275
320,2.9112,0,-0.22234,0.68352,-0.46118,1.1921,15.756,0,-0.30195,0.079616,0.38157
321,2.9983,0,-0.17423,0.59994,-0.42571,1.2816,15.936,0,-0.25806,0.083824,0.34188
322,2.9399,0,0.11675,0.3984,-0.51515,1.1247,16.428,0,-0.093885,0.21063,0.30452
323,2.9689,0,-0.057961,0.61555,-0.55759,0.9187,15.256,0,-0.2245,0.16654,0.39104
324,2.9021,0,0.1337,0.5364,-0.6701,0.5364,15.14,0,-0.13424,0.26793,0.40217
325,2.8261,0,0.15186,0.58485,-0.73671,0.59207,19.336,0,-0.14433,0.29619,0.44052
326,2.6949,0,0.26254,0.4614,-0.72394,0.4614,19.488,0,-0.06629,0.32883,0.39511
327,2.4691,0,0.45159,0.25419,-0.70578,0.25419,22.828,0,0.065799,0.38579,0.31999
328,2.1515,0,0.63519,0.09031,-0.7255,0.09031,28.008,0,0.18163,0.45357,0.27194
329,1.833,0,0.63686,0.0087643,-0.64562,0.0087643,33.162,0,0.20936,0.42749,0.21813
330,1.5387,0,0.5887,0,-0.5887,0,35.95,0,0.19623,0.39246,0.19623
331,1.227,0,0.62334,0,-0.62334,0,37.125,0,0.20778,0.41556,0.20778
332,1.3674,0.93878,-0.28082,0,-0.65796,0,37.998,0.93878,-0.093606,-0.18721,-0.093606
333,1.3683,0.66493,-0.0018206,0,-0.66311,0,37.855,0.66493,-0.00060686,-0.0012137,-0.00060686
334,1.381,0.60685,-0.025263,0,-0.58159,0,37.923,0.60685,-0.008421,-0.016842,-0.008421
335,1.3569,0.46998,0.048195,0,-0.51817,0,37.636,0.46998,0.016065,0.03213,0.016065
336,1.3324,0.40388,0.04905,0,-0.45293,0,37.468,0.40388,0.01635,0.0327,0.01635
337,1.3324,0.40388,0.04905,0,-0.45293,0,37.468,0.40388,0.01635,0.0327,0.01635


==> data/stagewiseRiskConstraints0100stateErrors.csv <==
x,errors
0.3,0.0017903
0.36667,0.0046798
0.43333,0.012744
0.5,0.015517
0.56667,0.017857
0.63333,0.019026
0.7,0.034261


==> data/stagewiseRiskConstraints0100stateErrors.csv.rawValues.csv <==
time,value
225,3.0179
226,3.0155
227,3.0047
48,0.98726
185,0.96574
188,0.98097
238,0.99821


==> data/stagewiseRiskConstraints0200.csv <==
t,storedEnergy,thermalPower,storagePower,renewablePower,loadPower,maximumRenewablePower,objective,pE1,pE2,pE3,pE4
0,3,0,0.57222,0,-0.57222,0,34.067,0,0.19074,0.38148,0.19074
1,2.7139,0,0.57222,0,-0.57222,0,34.067,0,0.19074,0.38148,0.19074
2,2.423,0,0.58186,0,-0.58186,0,34.705,0,0.19395,0.3879,0.19395
3,2.1506,0,0.54464,0,-0.54464,0,35.44,0,0.18155,0.36309,0.18155
4,1.8762,0,0.5489,0,-0.5489,0,35.817,0,0.18297,0.36593,0.18297
5,1.6153,0,0.52185,-8.8818e-16,-0.52185,0,36.222,0,0.17395,0.3479,0.17395
6,1.3486,0,0.53342,0,-0.53342,0,36.324,0,0.17781,0.35561,0.17781
7,1.1023,0,0.4925,0,-0.4925,0,36.519,0,0.16417,0.32833,0.16417
8,1.1987,0.71031,-0.19268,0,-0.51763,0,36.55,0.71031,-0.064225,-0.12845,-0.064225
9,1.1748,0.45694,0.047764,0,-0.5047,0,36.211,0.45694,0.015921,0.031843,0.015921
10,1.1667,0.47285,0.016058,0,-0.48891,0,36.493,0.47285,0.0053528,0.010706,0.0053528
11,1.1884,0.57296,-0.04337,0,-0.52959,0,36.99,0.57296,-0.014457,-0.028913,-0.014457
12,1.3047,0.70383,-0.23264,0,-0.47119,0,37.788,0.70383,-0.077546,-0.15509,-0.077546
13,1.3443,0.57182,-0.079139,0,-0.49268,0,38.173,0.57182,-0.02638,-0.05276,-0.02638
14,1.3826,0.57935,-0.076481,0,-0.50287,0,38.402,0.57935,-0.025494,-0.050988,-0.025494
15,1.4193,0.53472,-0.073585,0.0045022,-0.46563,0.0045022,38.4,0.53472,-0.026029,-0.047556,-0.021527
16,1.378,0.43404,0.082611,0,-0.51665,0.037084,38.064,0.43404,0.027537,0.055074,0.027537
17,1.4197,0.54908,-0.083267,0.020983,-0.4868,0.10871,37.231,0.54908,-0.03475,-0.048517,-0.013767
18,1.4435,0.38301,-0.047629,0.14737,-0.48275,0.21866,34.492,0.38301,-0.064998,0.01737,0.082368
19,1.6229,0.50571,-0.35882,0.31761,-0.46449,0.31761,30.589,0.50571,-0.22548,-0.13335,0.09213
20,1.5291,0,0.18752,0.29451,-0.48203,0.49076,26.797,0,-0.035665,0.22318,0.25885
21,1.5065,0,0.045224,0.46502,-0.51024,0.47366,21.961,0,-0.13993,0.18516,0.32509
22,1.4872,0,0.038568,0.46134,-0.49991,0.65566,22.007,0,-0.14093,0.17949,0.32042
23,1.5607,0,-0.14696,0.64003,-0.49307,0.88899,18.265,0,-0.26233,0.11537,0.3777
24,1.5963,0,-0.071217,0.57418,-0.50296,0.57418,14.366,0,-0.21513,0.14392,0.35905
25,1.6174,0,-0.042124,0.56358,-0.52146,0.6208,19.409,0,-0.2019,0.15978,0.36168
26,1.6509,0,-0.067055,0.6172,-0.55014,0.98144,18.571,0,-0.22808,0.16103,0.38911
27,1.8523,0,-0.40284,0.92601,-0.52317,1.3961,12.873,0,-0.44295,0.04011,0.48306
28,1.9977,0,-0.29081,0.75383,-0.46302,0.75383,12.163,0,-0.34821,0.057404,0.40561
29,2.1028,0,-0.2101,0.67081,-0.46071,0.67081,15.029,0,-0.29364,0.083536,0.37717
30,2.189,0,-0.17232,0.64336,-0.47104,0.64336,15.786,0,-0.2719,0.099573,0.37147
31,2.2956,0,-0.21329,0.65673,-0.44343,0.97571,16.838,0,-0.29001,0.076714,0.36672
32,2.5359,0,-0.48064,0.94643,-0.46579,1.1345,13.105,0,-0.47569,-0.004949,0.47074
33,2.6191,0,-0.16634,0.63614,-0.46979,0.63614,13.759,0,-0.26749,0.10115,0.36864
34,2.6845,0,-0.13084,0.64583,-0.51499,0.72058,17.547,0,-0.25889,0.12805,0.38694
35,2.7734,0,-0.17779,0.73419,-0.5564,0.99796,16.492,0,-0.30399,0.1262,0.4302
36,2.7267,0,0.093478,0.63241,-0.72589,0.63241,14.048,0,-0.17964,0.27312,0.45277
37,2.6607,0,0.13203,0.61837,-0.7504,0.68729,18.696,0,-0.16211,0.29414,0.45626
38,2.4124,0,0.49645,0.25092,-0.74738,0.25092,17.761,0,0.081843,0.41461,0.33277
39,2.1068,0,0.61133,0.11913,-0.73045,0.11913,26.547,0,0.16407,0.44726,0.28319
40,1.7746,0,0.6644,0.062544,-0.72695,0.062544,30.921,0,0.20062,0.46378,0.26316
41,1.434,0,0.68108,0.00726,-0.68834,0.00726,34.274,0,0.22461,0.45647,0.23187
42,1.0993,0,0.66944,0,-0.66944,0,37.032,0,0.22315,0.44629,0.22315
43,1.0087,0.47927,0.18125,0,-0.66052,0,38.442,0.47927,0.060417,0.12083,0.060417
44,1.0047,0.6354,0.0080338,0,-0.64343,0,38.552,0.6354,0.0026779,0.0053559,0.0026779
45,1.0066,0.63591,-0.0038021,0,-0.6321,0,38.607,0.63591,-0.0012674,-0.0025347,-0.0012674
46,1.0142,0.59919,-0.015262,0,-0.58392,0,38.819,0.59919,-0.0050873,-0.010175,-0.0050873
47,1.0129,0.58647,0.0025715,0,-0.58904,0,38.469,0.58647,0.00085716,0.0017143,0.00085716
48,0.98604,0.56925,0.053742,0,-0.623,0,38.181,0.56925,0.017914,0.035828,0.017914
49,1.0143,0.61269,-0.056499,0,-0.55619,0,38.219,0.61269,-0.018833,-0.037666,-0.018833
50,1.013,0.52084,0.0025105,0,-0.52335,0,37.783,0.52084,0.00083684,0.0016737,0.00083684
51,1.2536,0.96016,-0.48104,0,-0.47913,0,37.41,0.96016,-0.16035,-0.32069,-0.16035
52,1.2305,0.46955,0.046049,0,-0.5156,0,36.852,0.46955,0.01535,0.030699,0.01535
53,1.1979,0.44928,0.06534,0,-0.51462,0,36.295,0.44928,0.02178,0.04356,0.02178
54,1.1937,0.48515,0.0082601,0,-0.49341,0,36.564,0.48515,0.0027534,0.0055068,0.0027534
55,1.1772,0.46372,0.033117,0,-0.49684,0,36.619,0.46372,0.011039,0.022078,0.011039
56,1.1649,0.46119,0.024633,0,-0.48583,0,37.027,0.46119,0.008211,0.016422,0.008211
57,1.1898,0.55871,-0.049948,0,-0.50876,0,37.778,0.55871,-0.016649,-0.033298,-0.016649
58,1.2496,0.59826,-0.11958,0,-0.47868,0,38.188,0.59826,-0.039858,-0.079717,-0.039858
59,1.295,0.57456,-0.090743,0,-0.48382,0,38.4,0.57456,-0.030248,-0.060495,-0.030248
60,1.3341,0.57689,-0.078265,0,-0.49863,0,38.434,0.57689,-0.026088,-0.052177,-0.026088
61,1.3933,0.59312,-0.11827,-5.5511e-17,-0.47485,0,38.42,0.59312,-0.039425,-0.078849,-0.039425
62,1.393,0.49718,0.00042132,0,-0.4976,0,38.177,0.49718,0.00014044,0.00028088,0.00014044
63,1.3973,0.54801,-0.008554,-5.2042e-17,-0.53945,0,37.9,0.54801,-0.0028513,-0.0057027,-0.0028513
64,1.3737,0.49956,0.047205,0,-0.54676,0.0004623,37.614,0.49956,0.015735,0.03147,0.015735
65,1.3809,0.48551,-0.014371,0.0083153,-0.47946,0.02187,37.461,0.48551,-0.007562,-0.0068087,0.0007533
66,1.3541,0.42676,0.053634,0.036742,-0.51714,0.16156,36.768,0.42676,0.0056307,0.048003,0.042373
67,1.5929,1.0227,-0.47754,0.019349,-0.56453,0.019349,33.013,1.0227,-0.16563,-0.31191,-0.14628
68,1.8077,1.002,-0.42964,0.024129,-0.59654,0.024129,36.959,1.002,-0.15126,-0.27838,-0.12713
69,1.8944,0.71361,-0.17347,0.047492,-0.58764,0.21943,36.944,0.71361,-0.073653,-0.099813,-0.02616
70,1.6792,0,0.43033,0.16744,-0.59777,0.16744,31.68,0,0.087628,0.3427,0.25507
71,1.5304,0,0.29777,0.30421,-0.60197,0.30421,33.44,0,-0.002147,0.29991,0.30206
72,1.8043,0,-0.54789,1.1793,-0.63137,1.1793,29.435,0,-0.57572,0.027824,0.60354
73,2.0529,0,-0.49727,1.0447,-0.54745,1.4908,12.097,0,-0.514,0.016727,0.53073
74,2.2607,0,-0.41559,1.0144,-0.59878,1.6454,12.848,0,-0.47666,0.061062,0.53772
75,2.444,0,-0.36647,0.98289,-0.61641,1.7163,12.938,0,-0.44979,0.083313,0.5331
76,2.6053,0,-0.32267,0.92832,-0.60565,1.7489,13.369,0,-0.417,0.094329,0.51132
77,2.7356,0,-0.26052,0.88024,-0.61972,1.6919,13.568,0,-0.38025,0.11973,0.49999
78,2.8141,0,-0.15702,0.82746,-0.67044,1.5421,13.769,0,-0.32816,0.17114,0.4993
79,2.8936,0,-0.15895,0.81062,-0.65168,1.6384,13.446,0,-0.32319,0.16424,0.48743
80,2.927,0,-0.06683,0.75402,-0.68719,1.5604,13.46,0,-0.27362,0.20679,0.4804
81,2.9659,0,-0.077809,0.7482,-0.67039,0.8926,13.078,0,-0.27534,0.19753,0.47286
82,2.9411,0,0.049611,0.63668,-0.68629,0.63668,13.258,0,-0.19569,0.2453,0.44099
83,2.9627,0,-0.043198,0.68295,-0.63975,1.0623,17.276,0,-0.24205,0.19885,0.4409
84,2.9934,0,-0.061491,0.84815,-0.78666,0.9027,12.987,0,-0.30321,0.24172,0.54494
85,2.9591,0,0.068568,0.70847,-0.77704,0.70847,14.133,0,-0.2133,0.28187,0.49517
86,2.7523,0,0.41362,0.37745,-0.79107,0.37745,16.883,0,0.012059,0.40156,0.38951
87,2.3733,0,0.75796,0.061021,-0.81898,0.061021,22.983,0,0.23231,0.52564,0.29333
88,1.9899,0,0.76693,0.0455,-0.81243,0.0455,31.946,0,0.24048,0.52645,0.28598
89,1.6068,0,0.76609,0.0039297,-0.77002,0.0039297,34.806,0,0.25405,0.51203,0.25798
90,1.2539,0,0.70587,0,-0.70587,0,37.717,0,0.23529,0.47058,0.23529
91,1.1112,0.44539,0.28542,0,-0.73081,0,38.962,0.44539,0.095139,0.19028,0.095139
92,1.0006,0.50688,0.22123,0,-0.72811,0,39.024,0.50688,0.073743,0.14749,0.073743
93,1.0053,0.72933,-0.0093586,0,-0.71998,0,38.952,0.72933,-0.0031195,-0.0062391,-0.0031195
94,1.0175,0.66129,-0.024429,0,-0.63686,0,38.732,0.66129,-0.0081431,-0.016286,-0.0081431
95,1.0208,0.6073,-0.0065788,0,-0.60072,0,37.905,0.6073,-0.0021929,-0.0043858,-0.0021929
96,1.0111,0.54382,0.01935,0,-0.56317,0,36.832,0.54382,0.00645,0.0129,0.00645
97,1.2268,0.94635,-0.43142,0,-0.51493,0,36.178,0.94635,-0.14381,-0.28761,-0.14381
98,1.1941,0.4362,0.065452,0,-0.50165,0,35.289,0.4362,0.021817,0.043634,0.021817
99,1.1807,0.46263,0.026677,0,-0.48931,0,35.411,0.46263,0.0088923,0.017785,0.0088923
100,1.1646,0.44578,0.032342,0,-0.47812,0,36.241,0.44578,0.010781,0.021561,0.010781
101,1.1981,0.519,-0.067121,0,-0.45188,0,36.803,0.519,-0.022374,-0.044747,-0.022374
102,1.2246,0.54068,-0.052945,0,-0.48774,0,37.472,0.54068,-0.017648,-0.035297,-0.017648
103,1.2807,0.58124,-0.11215,0,-0.4691,0,37.876,0.58124,-0.037382,-0.074764,-0.037382
104,1.2624,0.43506,0.036514,0,-0.47157,0,37.728,0.43506,0.012171,0.024343,0.012171
105,1.2758,0.47555,-0.026753,0,-0.4488,0,37.716,0.47555,-0.0089177,-0.017835,-0.0089177
106,1.2647,0.439,0.022168,0,-0.46116,0,37.401,0.439,0.0073893,0.014779,0.0073893
107,1.2347,0.47063,0.060057,0,-0.53069,0,37.119,0.47063,0.020019,0.040038,0.020019
108,1.2888,0.5621,-0.10835,0,-0.45374,0,36.994,0.5621,-0.036118,-0.072236,-0.036118
109,1.2767,0.41604,0.024286,0,-0.44032,0,36.693,0.41604,0.0080953,0.016191,0.0080953
110,1.2514,0.44247,0.050622,0,-0.49309,0,36.841,0.44247,0.016874,0.033748,0.016874
111,1.2349,0.52467,0.032905,0,-0.55758,0,37.38,0.52467,0.010968,0.021937,0.010968
112,1.3164,0.69399,-0.16289,0.034618,-0.56572,0.034618,38.104,0.69399,-0.065835,-0.097052,-0.031217
113,1.3677,0.60576,-0.10267,0.052245,-0.55534,0.15669,37.776,0.60576,-0.051638,-0.051031,0.00060693
114,1.3514,0.49408,0.032724,0.149,-0.6758,0.23752,34.674,0.49408,-0.038757,0.071481,0.11024
115,1.3427,0.45988,0.017383,0.20788,-0.68514,0.55158,32.525,0.45988,-0.063499,0.080881,0.14438
116,1.4735,0.43359,-0.26175,0.48359,-0.65544,0.77657,23.627,0.43359,-0.24845,-0.013299,0.23515
117,1.4762,0,-0.0053813,0.68106,-0.67568,0.91145,17.199,0,-0.22881,0.22343,0.45225
118,1.5404,0,-0.12839,0.82115,-0.69277,1.1192,13.681,0,-0.31651,0.18813,0.50464
119,1.7234,0,-0.36604,1.0335,-0.66747,1.3076,10.585,0,-0.46651,0.10048,0.56699
120,1.9791,0,-0.5114,1.1286,-0.61718,1.456,11.184,0,-0.54666,0.035259,0.58192
121,2.2041,0,-0.44994,1.0743,-0.62439,1.2208,11.961,0,-0.50809,0.058151,0.56624
122,2.3922,0,-0.37627,1.0255,-0.6492,1.5847,12.46,0,-0.46725,0.090979,0.55823
123,2.5563,0,-0.32808,0.99332,-0.66524,1.6867,12.578,0,-0.44046,0.11239,0.55285
124,2.6812,0,-0.24989,0.9413,-0.6914,1.738,12.927,0,-0.39706,0.14717,0.54423
125,2.7919,0,-0.22141,0.90829,-0.68688,1.7196,12.889,0,-0.37657,0.15516,0.53172
126,2.8793,0,-0.17464,0.85395,-0.67931,1.7063,13.109,0,-0.34286,0.16822,0.51108
127,2.9549,0,-0.15137,0.80281,-0.65145,1.6265,13.232,0,-0.31806,0.16669,0.48475
128,2.9882,0,-0.066619,0.70443,-0.63781,1.4787,13.471,0,-0.25702,0.1904,0.44742
129,2.9692,0,0.03811,0.6312,-0.66931,0.95687,13.511,0,-0.1977,0.23581,0.4335
130,3.0035,0,-0.068522,0.67259,-0.60407,0.77475,13.075,0,-0.24704,0.17852,0.42556
131,2.9679,0,0.071175,0.61721,-0.68839,0.73462,14.12,0,-0.18201,0.25319,0.4352
132,2.742,0,0.45174,0.30751,-0.75925,0.30751,15.282,0,0.048074,0.40366,0.35559
133,2.5181,0,0.44785,0.35716,-0.80501,0.35716,25.278,0,0.030229,0.41762,0.38739
134,2.2328,0,0.57048,0.26337,-0.83384,0.26337,25.966,0,0.10237,0.46811,0.36574
135,1.893,0,0.67959,0.14553,-0.82512,0.14553,30.147,0,0.17802,0.50157,0.32355
136,1.5274,0,0.73131,0.08629,-0.8176,0.08629,34.428,0,0.21501,0.5163,0.3013
137,1.1377,0,0.77942,0.0094741,-0.7889,0.0094741,37.03,0,0.25665,0.52277,0.26612
138,1.0022,0.48533,0.27091,0,-0.75624,0,38.758,0.48533,0.090303,0.18061,0.090303
139,1.0198,0.73333,-0.035245,0,-0.69809,0,38.682,0.73333,-0.011748,-0.023496,-0.011748
140,1.0124,0.67226,0.014974,0,-0.68723,0,37.868,0.67226,0.0049914,0.0099828,0.0049914
141,1.0165,0.66661,-0.0083309,0,-0.65828,0,37.186,0.66661,-0.002777,-0.0055539,-0.002777
142,1.0067,0.61959,0.019697,0,-0.63929,0,36.823,0.61959,0.0065657,0.013131,0.0065657
143,1.0124,0.60451,-0.011453,0,-0.59306,0,36.385,0.60451,-0.0038176,-0.0076351,-0.0038176
144,1.2247,0.96546,-0.42471,0,-0.54075,0,36.362,0.96546,-0.14157,-0.28314,-0.14157
145,1.2344,0.515,-0.019331,0,-0.49567,0,36.588,0.515,-0.0064435,-0.012887,-0.0064435
146,1.2213,0.4395,0.026219,0,-0.46572,0,36.744,0.4395,0.0087397,0.017479,0.0087397
147,1.2385,0.51348,-0.03442,0,-0.47906,0,37.063,0.51348,-0.011473,-0.022947,-0.011473
148,1.2555,0.50563,-0.033974,0,-0.47166,0,37.374,0.50563,-0.011325,-0.02265,-0.011325
149,1.2613,0.47169,-0.011687,0,-0.46001,0,37.13,0.47169,-0.0038956,-0.0077911,-0.0038956
150,1.2471,0.43411,0.028443,0,-0.46255,0,37.01,0.43411,0.009481,0.018962,0.009481
151,1.2329,0.42211,0.028437,0,-0.45055,0,36.74,0.42211,0.0094789,0.018958,0.0094789
152,1.2197,0.44767,0.026396,0,-0.47407,0,36.383,0.44767,0.0087986,0.017597,0.0087986
153,1.2084,0.42687,0.022525,0,-0.4494,0,36.444,0.42687,0.0075083,0.015017,0.0075083
154,1.1943,0.46359,0.028337,0,-0.49193,0,36.542,0.46359,0.0094458,0.018892,0.0094458
155,1.1899,0.43467,0.0086655,0,-0.44333,0,37.087,0.43467,0.0028885,0.005777,0.0028885
156,1.2301,0.53983,-0.080321,0,-0.45951,0,37.67,0.53983,-0.026774,-0.053547,-0.026774
157,1.3033,0.60685,-0.14633,0,-0.46052,0,38.227,0.60685,-0.048775,-0.097551,-0.048775
158,1.3665,0.61636,-0.12653,0,-0.48983,0,38.492,0.61636,-0.042175,-0.084351,-0.042175
159,1.3938,0.59467,-0.054622,0,-0.54005,0,38.502,0.59467,-0.018207,-0.036415,-0.018207
160,1.3971,0.5742,-0.0064749,-4.5103e-17,-0.56773,0.042706,38.441,0.5742,-0.0021583,-0.0043166,-0.0021583
161,1.4191,0.65113,-0.04412,0.029117,-0.63612,0.12119,37.401,0.65113,-0.024412,-0.019707,0.0047048
162,1.3848,0.42194,0.068775,0.099848,-0.59056,0.40924,34.784,0.42194,-0.010358,0.079133,0.08949
163,1.4829,0.44141,-0.19629,0.36352,-0.60865,0.37365,26.273,0.44141,-0.1866,-0.0096823,0.17692
164,1.5637,0.43559,-0.16164,0.33703,-0.61098,0.4906,26.083,0.43559,-0.16623,0.0045825,0.17081
165,1.4961,0,0.1353,0.4695,-0.6048,0.72978,22.122,0,-0.1114,0.2467,0.3581
166,1.5362,0,-0.080342,0.69303,-0.61269,1.0637,16.847,0,-0.25779,0.17745,0.43524
167,1.4375,0,0.19749,0.51691,-0.7144,0.51691,11.411,0,-0.10647,0.30397,0.41044
168,1.4028,0,0.069428,0.51497,-0.5844,0.70306,20.214,0,-0.14851,0.21794,0.36645
169,1.4687,0,-0.13178,0.7186,-0.58682,1.1712,16.51,0,-0.28346,0.15168,0.43514
170,1.6949,0,-0.4525,1.0437,-0.5912,1.0437,10.324,0,-0.49873,0.046232,0.54497
171,1.8389,0,-0.28788,0.92908,-0.6412,0.92908,11.434,0,-0.40565,0.11778,0.52343
172,1.9478,0,-0.21791,0.8873,-0.66939,1.5166,12.629,0,-0.3684,0.1505,0.5189
173,1.8472,0,0.20113,0.48647,-0.68759,0.48647,10.636,0,-0.095112,0.29624,0.39135
174,1.7833,0,0.12796,0.49012,-0.61808,0.64732,19.356,0,-0.12072,0.24868,0.3694
175,1.8189,0,-0.07127,0.69394,-0.62267,1.0559,16.228,0,-0.25507,0.1838,0.43887
176,1.8501,0,-0.062352,0.69115,-0.6288,0.69115,11.01,0,-0.25117,0.18882,0.43999
177,1.8602,0,-0.020321,0.68746,-0.66714,0.92709,16.858,0,-0.23593,0.21561,0.45153
178,1.9326,0,-0.1448,0.71256,-0.56776,0.71256,13.258,0,-0.28579,0.14099,0.42677
179,1.9841,0,-0.10291,0.71994,-0.61702,0.89427,16.884,0,-0.27428,0.17137,0.44565
180,1.831,0,0.30623,0.44396,-0.75019,0.44396,14.358,0,-0.045909,0.35214,0.39805
181,1.6141,0,0.43371,0.41848,-0.85219,0.65974,23.656,0,0.0050791,0.42864,0.42356
182,1.3747,0,0.47889,0.33482,-0.81371,0.33482,18.2,0,0.048025,0.43087,0.38284
183,1.0408,0,0.66782,0.14255,-0.81037,0.14255,27.732,0,0.17509,0.49273,0.31764
184,1.0006,0.57943,0.080414,0.15152,-0.81136,0.15152,32.399,0.57943,-0.023702,0.10412,0.12782
185,0.96452,0.69901,0.072072,0.010344,-0.78142,0.010344,32.87,0.69901,0.020576,0.051496,0.03092
186,1.0002,0.81391,-0.071282,0,-0.74263,0,37.782,0.81391,-0.023761,-0.047522,-0.023761
187,1.0124,0.73342,-0.024401,0,-0.70902,0,38.307,0.73342,-0.0081336,-0.016267,-0.0081336
188,0.97976,0.70414,0.065211,0,-0.76936,0,38.121,0.70414,0.021737,0.043474,0.021737
189,1.0204,0.75611,-0.081321,0,-0.67479,0,39.111,0.75611,-0.027107,-0.054214,-0.027107
190,1.0154,0.61737,0.0099478,0,-0.62731,0,38.743,0.61737,0.0033159,0.0066318,0.0033159
191,1.0067,0.5926,0.01751,0,-0.61011,0,38.406,0.5926,0.0058367,0.011673,0.0058367
192,1.0162,0.56808,-0.018973,0,-0.5491,0,38.503,0.56808,-0.0063242,-0.012648,-0.0063242
193,1.0163,0.50233,-0.00033188,0,-0.502,0,37.981,0.50233,-0.00011063,-0.00022126,-0.00011063
194,1.2595,0.96141,-0.48631,0,-0.4751,0,37.821,0.96141,-0.1621,-0.32421,-0.1621
195,1.2837,0.50065,-0.048419,0,-0.45223,0,37.02,0.50065,-0.01614,-0.03228,-0.01614
196,1.2604,0.43882,0.046549,0,-0.48537,0,36.745,0.43882,0.015516,0.031033,0.015516
197,1.2431,0.43474,0.034727,0,-0.46947,0,36.354,0.43474,0.011576,0.023151,0.011576
198,1.2261,0.45175,0.033992,0,-0.48574,0,36.404,0.45175,0.011331,0.022662,0.011331
199,1.2076,0.43199,0.037015,0,-0.469,0,36.609,0.43199,0.012338,0.024677,0.012338
200,1.1957,0.44965,0.023635,0,-0.47328,0,36.88,0.44965,0.0078782,0.015756,0.0078782
201,1.191,0.41999,0.0094384,0,-0.42943,0,37.548,0.41999,0.0031461,0.0062923,0.0031461
202,1.1793,0.45393,0.023554,0,-0.47748,0,37.974,0.45393,0.0078512,0.015702,0.0078512
203,1.2514,0.59856,-0.14424,0,-0.45432,0,38.381,0.59856,-0.048081,-0.096162,-0.048081
204,1.278,0.56821,-0.053307,0,-0.51491,0,38.425,0.56821,-0.017769,-0.035538,-0.017769
205,1.3641,0.67485,-0.17207,0,-0.50277,0,38.522,0.67485,-0.057358,-0.11472,-0.057358
206,1.4228,0.57203,-0.11755,0,-0.45448,0,38.36,0.57203,-0.039185,-0.07837,-0.039185
207,1.3878,0.49916,0.070089,6.9389e-18,-0.56925,0.00068134,38.006,0.49916,0.023363,0.046726,0.023363
208,1.4153,0.61152,-0.055013,0.00058761,-0.5571,0.048912,37.908,0.61152,-0.018534,-0.036479,-0.017946
209,1.349,0.48174,0.13253,0.050263,-0.66453,0.22099,36.286,0.48174,0.027422,0.10511,0.077685
210,1.6177,0.99729,-0.53739,0.2104,-0.6703,0.29297,31.622,0.99729,-0.24926,-0.28812,-0.03886
211,1.6285,0.47025,-0.021576,0.27749,-0.72616,0.38635,29.083,0.47025,-0.099689,0.078112,0.1778
212,1.5446,0,0.16783,0.5012,-0.66904,0.5012,26.425,0,-0.11112,0.27896,0.39008
213,1.4461,0,0.19703,0.4757,-0.67273,0.90132,23.142,0,-0.092887,0.28992,0.38281
214,1.4965,0,-0.10092,0.83649,-0.73557,0.87999,14.772,0,-0.31247,0.21155,0.52402
215,1.5123,0,-0.031453,0.80948,-0.77803,1.2761,14.516,0,-0.28031,0.24886,0.52917
216,1.7817,0,-0.53886,1.1865,-0.64759,1.308,10.039,0,-0.5751,0.036242,0.61135
217,2.0608,0,-0.55829,1.1296,-0.5713,1.4786,10.958,0,-0.56262,0.0043373,0.56696
218,2.2447,0,-0.36768,1.0541,-0.68641,1.2945,12.092,0,-0.47392,0.10625,0.58017
219,2.4138,0,-0.33817,1.0326,-0.6944,1.4445,12.048,0,-0.45691,0.11874,0.57565
220,2.538,0,-0.24845,0.99386,-0.74541,1.5732,12.251,0,-0.4141,0.16565,0.57976
221,2.6753,0,-0.27457,0.96964,-0.69507,1.0725,12.148,0,-0.41474,0.14017,0.5549
222,2.7833,0,-0.2161,0.90962,-0.69352,1.1898,12.579,0,-0.37524,0.15914,0.53438
223,2.8882,0,-0.20967,0.85848,-0.64881,1.4462,12.797,0,-0.35605,0.14638,0.50243
224,2.9454,0,-0.11453,0.78525,-0.67072,0.99448,13.158,0,-0.29993,0.1854,0.48532
225,3.0184,0,-0.14588,0.73686,-0.59098,1.1071,13.258,0,-0.29425,0.14837,0.44261
226,3.0221,0,-0.0075124,0.53088,-0.52337,0.96768,13.716,0,-0.17947,0.17195,0.35142
227,3.0106,0,0.023078,0.53648,-0.55956,0.69488,13.923,0,-0.17113,0.19421,0.36535
228,2.9248,0,0.17161,0.59047,-0.76208,0.59047,16.707,0,-0.13962,0.31123,0.45085
229,2.6676,0,0.51441,0.27222,-0.78663,0.27222,18.679,0,0.08073,0.43368,0.35295
230,2.4206,0,0.49387,0.30822,-0.80209,0.30934,26.096,0,0.061882,0.43199,0.3701
231,2.0882,0,0.66481,0.11619,-0.78099,0.11619,26.289,0,0.18287,0.48193,0.29906
232,1.7402,0,0.69603,0.098018,-0.79405,0.098018,32.6,0,0.19934,0.49669,0.29736
233,1.3863,0,0.70793,0.022708,-0.73064,0.022708,34.089,0,0.22841,0.47953,0.25112
234,1.0318,0,0.70883,0,-0.70883,0,37.9,0,0.23628,0.47255,0.23628
235,1.0157,0.63448,0.032227,0,-0.66671,0,38.89,0.63448,0.010742,0.021485,0.010742
236,1.0098,0.63643,0.011917,0,-0.64835,0,38.714,0.63643,0.0039725,0.007945,0.0039725
237,1.0107,0.65608,-0.0017994,0,-0.65428,0,38.564,0.65608,-0.00059982,-0.0011996,-0.00059982
238,0.99721,0.62776,0.026918,0,-0.65468,0,38.082,0.62776,0.0089728,0.017946,0.0089728
239,1.0146,0.63841,-0.034718,0,-0.60369,0,37.743,0.63841,-0.011573,-0.023145,-0.011573
240,1.0132,0.54179,0.0027397,0,-0.54453,0,37.376,0.54179,0.00091324,0.0018265,0.00091324
241,1.2389,0.96394,-0.45135,0,-0.51259,0,36.724,0.96394,-0.15045,-0.3009,-0.15045
242,1.206,0.44699,0.065737,0,-0.51273,0,36.221,0.44699,0.021912,0.043824,0.021912
243,1.1744,0.48918,0.063233,0,-0.55241,0,36.253,0.48918,0.021078,0.042155,0.021078
244,1.208,0.54824,-0.067173,0,-0.48106,0,36.345,0.54824,-0.022391,-0.044782,-0.022391
245,1.1905,0.43247,0.034962,0,-0.46743,0,36.777,0.43247,0.011654,0.023308,0.011654
246,1.1954,0.45118,-0.0098245,0,-0.44135,0,36.911,0.45118,-0.0032748,-0.0065497,-0.0032748
247,1.2073,0.48598,-0.023862,0,-0.46212,0,37.38,0.48598,-0.007954,-0.015908,-0.007954
248,1.2253,0.49812,-0.035908,0,-0.46221,0,37.601,0.49812,-0.011969,-0.023938,-0.011969
249,1.2468,0.50831,-0.043092,0,-0.46522,0,37.721,0.50831,-0.014364,-0.028728,-0.014364
250,1.2514,0.45928,-0.0091615,0,-0.45012,0,37.772,0.45928,-0.0030538,-0.0061076,-0.0030538
251,1.2348,0.4771,0.033241,0,-0.51034,0,37.666,0.4771,0.01108,0.02216,0.01108
252,1.274,0.54376,-0.078479,0,-0.46528,0,37.699,0.54376,-0.02616,-0.052319,-0.02616
253,1.272,0.44636,0.0040412,0,-0.4504,0,37.558,0.44636,0.0013471,0.0026941,0.0013471
254,1.2847,0.52125,-0.025332,0,-0.49592,0,37.541,0.52125,-0.0084439,-0.016888,-0.0084439
255,1.3165,0.6101,-0.063616,0.00066861,-0.54715,0.00066861,37.794,0.6101,-0.021428,-0.042188,-0.02076
256,1.3859,0.62638,-0.13881,0.038477,-0.52605,0.038477,38.065,0.62638,-0.059095,-0.079712,-0.020617
257,1.3784,0.46873,0.014988,0.049266,-0.53299,0.10049,37.146,0.46873,-0.011426,0.026414,0.03784
258,1.3632,0.44288,0.030396,0.10011,-0.57338,0.17005,35.567,0.44288,-0.023236,0.053633,0.076869
259,1.3678,0.42624,-0.0092164,0.15826,-0.57529,0.27397,33.63,0.42624,-0.055827,0.046611,0.10244
260,1.6188,0.85766,-0.50193,0.2487,-0.60443,0.50643,30.371,0.85766,-0.25021,-0.25172,-0.0015092
261,1.542,0,0.15354,0.4566,-0.61014,0.52039,23.346,0,-0.10102,0.25456,0.35558
262,1.4674,0,0.14925,0.47114,-0.62039,1.0479,22.122,0,-0.1073,0.25654,0.36384
263,1.6363,0,-0.33777,0.96092,-0.62314,1.2813,12.015,0,-0.4329,0.095124,0.52802
264,1.909,0,-0.54546,1.1085,-0.56307,1.4029,11.816,0,-0.55133,0.0058697,0.5572
265,2.1462,0,-0.47443,1.0544,-0.58002,1.5466,12.64,0,-0.50962,0.035198,0.54482
266,2.3657,0,-0.439,1.0048,-0.56585,1.4835,13.176,0,-0.48128,0.042285,0.52356
267,2.5615,0,-0.39149,0.94713,-0.55564,1.5715,13.767,0,-0.44621,0.054714,0.50092
268,2.7246,0,-0.32619,0.87004,-0.54384,1.7201,14.515,0,-0.39874,0.07255,0.47129
269,2.8543,0,-0.25945,0.79582,-0.53638,1.7155,15.042,0,-0.35176,0.092309,0.44407
270,2.9373,0,-0.16595,0.71515,-0.5492,1.591,15.468,0,-0.2937,0.12775,0.42145
271,2.9826,0,-0.090617,0.63203,-0.54142,1.567,15.587,0,-0.24088,0.15027,0.39115
272,2.9859,0,-0.0066819,0.54713,-0.54045,1.3484,15.496,0,-0.1846,0.17792,0.36252
273,2.9595,0,0.052806,0.54464,-0.59745,1.2986,15.257,0,-0.16394,0.21675,0.3807
274,2.9736,0,-0.028222,0.59574,-0.56752,1.0624,14.566,0,-0.20799,0.17977,0.38776
275,2.9996,0,-0.051869,0.62005,-0.56818,0.85168,14.262,0,-0.22397,0.17211,0.39608
276,2.9606,0,0.077892,0.68781,-0.7657,0.68781,14.423,0,-0.20331,0.2812,0.4845
277,2.7449,0,0.43141,0.35682,-0.78822,0.35682,16.547,0,0.024864,0.40654,0.38168
278,2.523,0,0.44382,0.34113,-0.78495,0.34113,23.576,0,0.034232,0.40959,0.37536
279,2.2381,0,0.56978,0.21756,-0.78734,0.21756,25.701,0,0.11741,0.45237,0.33497
280,1.8891,0,0.69792,0.04364,-0.74156,0.04364,30.363,0,0.21809,0.47983,0.26173
281,1.5308,0,0.71662,0.0039419,-0.72056,0.0039419,36.243,0,0.23756,0.47906,0.2415
282,1.1798,0,0.70209,0,-0.70209,0,38.321,0,0.23403,0.46806,0.23403
283,1.0509,0.42776,0.25773,0,-0.68549,0,38.785,0.42776,0.085911,0.17182,0.085911
284,1.0051,0.59349,0.091561,0,-0.68506,0,38.538,0.59349,0.03052,0.061041,0.03052
285,1.0234,0.65937,-0.036459,0,-0.62291,0,38.145,0.65937,-0.012153,-0.024306,-0.012153
286,1.0112,0.60854,0.024414,0,-0.63295,0,37.363,0.60854,0.008138,0.016276,0.008138
287,1.0209,0.58745,-0.019514,0,-0.56794,0,36.917,0.58745,-0.0065045,-0.013009,-0.0065045
288,1.2145,0.96939,-0.38712,0,-0.58227,0,36.49,0.96939,-0.12904,-0.25808,-0.12904
289,1.2328,0.55274,-0.036634,0,-0.51611,0,36.247,0.55274,-0.012211,-0.024423,-0.012211
290,1.1834,0.48683,0.098868,0,-0.58569,0,36.448,0.48683,0.032956,0.065912,0.032956
291,1.2473,0.63014,-0.12796,0,-0.50218,0,36.821,0.63014,-0.042652,-0.085304,-0.042652
292,1.2466,0.49606,0.001466,0,-0.49752,0,36.858,0.49606,0.00048867,0.00097734,0.00048867
293,1.2683,0.52224,-0.043412,0,-0.47883,0,37.181,0.52224,-0.014471,-0.028941,-0.014471
294,1.2435,0.45548,0.049652,0,-0.50513,0,36.965,0.45548,0.016551,0.033101,0.016551
295,1.2775,0.52304,-0.06803,0,-0.45501,0,37.013,0.52304,-0.022677,-0.045354,-0.022677
296,1.2597,0.42288,0.035637,0,-0.45852,0,36.761,0.42288,0.011879,0.023758,0.011879
297,1.2479,0.4387,0.023606,0,-0.46231,0,36.593,0.4387,0.0078688,0.015738,0.0078688
298,1.2362,0.44123,0.023323,0,-0.46455,0,36.731,0.44123,0.0077745,0.015549,0.0077745
299,1.2245,0.42157,0.02335,0,-0.44492,0,36.976,0.42157,0.0077833,0.015567,0.0077833
300,1.2161,0.44644,0.016812,0,-0.46325,0,37.272,0.44644,0.0056039,0.011208,0.0056039
301,1.2549,0.53516,-0.077618,0,-0.45754,0,37.765,0.53516,-0.025873,-0.051745,-0.025873
302,1.3013,0.57038,-0.092799,0,-0.47758,0,38.086,0.57038,-0.030933,-0.061866,-0.030933
303,1.3409,0.55788,-0.079031,0,-0.47884,0,38.311,0.55788,-0.026344,-0.052687,-0.026344
304,1.3546,0.51192,-0.027392,0.0025465,-0.48707,0.038395,38.253,0.51192,-0.0099794,-0.017412,-0.0074329
305,1.3532,0.39756,0.0026681,0.033534,-0.43376,0.17247,37.149,0.39756,-0.010289,0.012957,0.023245
306,1.6305,0.87751,-0.55453,0.15093,-0.47391,0.40838,32.881,0.87751,-0.23515,-0.31938,-0.084223
307,1.5769,0,0.1071,0.36221,-0.46932,0.56011,25.466,0,-0.085037,0.19214,0.27718
308,1.577,0,-0.00020156,0.50349,-0.50329,0.74974,20.884,0,-0.1679,0.1677,0.33559
309,1.6535,0,-0.15293,0.65572,-0.50279,0.65572,16.662,0,-0.26955,0.11662,0.38617
310,1.7149,0,-0.1227,0.62372,-0.50102,0.66607,17.559,0,-0.24881,0.12611,0.37491
311,1.7821,0,-0.13451,0.66026,-0.52575,0.79085,17.017,0,-0.26492,0.13041,0.39533
312,1.9107,0,-0.25709,0.77643,-0.51934,0.77643,15.069,0,-0.34451,0.087415,0.43192
313,1.9049,0,0.011576,0.50017,-0.51175,0.50017,15.412,0,-0.16286,0.17444,0.33731
314,1.904,0,0.0018367,0.51539,-0.51723,0.74158,20.445,0,-0.17119,0.17302,0.34421
315,2.0269,0,-0.24591,0.73449,-0.48858,0.89226,16.596,0,-0.3268,0.080888,0.40769
316,2.2317,0,-0.4095,0.84291,-0.43341,1.1752,14.43,0,-0.41747,0.007969,0.42544
317,2.4572,0,-0.45108,0.89841,-0.44734,1.5123,14.219,0,-0.44983,-0.0012461,0.44858
318,2.6385,0,-0.36255,0.8267,-0.46415,1.5949,14.898,0,-0.39642,0.033868,0.43029
319,2.7982,0,-0.31952,0.76442,-0.44489,1.4207,15.301,0,-0.36131,0.04179,0.4031
320,2.91,0,-0.22347,0.68465,-0.46118,1.1921,15.747,0,-0.30271,0.07924,0.38195
321,2.9977,0,-0.17542,0.60113,-0.42571,1.2816,15.93,0,-0.25885,0.083428,0.34228
322,2.9465,0,0.10228,0.41287,-0.51515,1.1247,16.419,0,-0.10353,0.20581,0.30934
323,2.9748,0,-0.056557,0.61414,-0.55759,0.9187,15.287,0,-0.22357,0.16701,0.39058
324,2.908,0,0.1337,0.5364,-0.6701,0.5364,15.166,0,-0.13424,0.26793,0.40217
325,2.832,0,0.15186,0.58485,-0.73671,0.59207,19.336,0,-0.14433,0.29619,0.44052
326,2.7008,0,0.26254,0.4614,-0.72394,0.4614,19.488,0,-0.06629,0.32883,0.39511
327,2.475,0,0.45159,0.25419,-0.70578,0.25419,22.828,0,0.065799,0.38579,0.31999
328,2.1574,0,0.63519,0.09031,-0.7255,0.09031,28.001,0,0.18163,0.45357,0.27194
329,1.839,0,0.63686,0.0087643,-0.64562,0.0087643,33.154,0,0.20936,0.42749,0.21813
330,1.5446,0,0.5887,0,-0.5887,0,35.929,0,0.19623,0.39246,0.19623
331,1.2329,0,0.62334,0,-0.62334,0,37.102,0,0.20778,0.41556,0.20778
332,1.3676,0.92731,-0.26935,0,-0.65796,0,37.989,0.92731,-0.089783,-0.17957,-0.089783
333,1.3684,0.6646,-0.001492,0,-0.66311,0,37.854,0.6646,-0.00049732,-0.00099464,-0.00049732
334,1.3904,0.62559,-0.044009,0,-0.58159,0,37.923,0.62559,-0.01467,-0.029339,-0.01467
335,1.3471,0.43173,0.086439,0,-0.51817,0,37.623,0.43173,0.028813,0.057626,0.028813
336,1.3226,0.40388,0.04905,0,-0.45293,0,37.481,0.40388,0.01635,0.0327,0.01635
337,1.3226,0.40388,0.04905,0,-0.45293,0,37.481,0.40388,0.01635,0.0327,0.01635


==> data/stagewiseRiskConstraints0200stateErrors.csv <==
x,errors
0.3,0.0027889
0.35714,0.0034506
0.41429,0.010584
0.47143,0.013962
0.52857,0.018367
0.58571,0.020243
0.64286,0.022123
0.7,0.035479


==> data/stagewiseRiskConstraints0200stateErrors.csv.rawValues.csv <==
time,value
130,3.0035
225,3.0184
226,3.0221
227,3.0106
48,0.98604
185,0.96452
188,0.97976
238,0.99721


==> data/stagewiseRiskConstraints0500.csv <==
t,storedEnergy,thermalPower,storagePower,renewablePower,loadPower,maximumRenewablePower,objective,pE1,pE2,pE3,pE4
0,3,0,0.57222,0,-0.57222,0,34.067,0,0.19074,0.38148,0.19074
1,2.7139,0,0.57222,0,-0.57222,0,34.067,0,0.19074,0.38148,0.19074
2,2.423,0,0.58186,0,-0.58186,0,34.705,0,0.19395,0.3879,0.19395
3,2.1506,0,0.54464,0,-0.54464,0,35.442,0,0.18155,0.36309,0.18155
4,1.8762,0,0.5489,0,-0.5489,0,35.817,0,0.18297,0.36593,0.18297
5,1.6153,0,0.52185,0,-0.52185,0,36.182,0,0.17395,0.3479,0.17395
6,1.3486,0,0.53342,0,-0.53342,0,36.293,0,0.17781,0.35561,0.17781
7,1.1023,0,0.4925,0,-0.4925,0,36.475,0,0.16417,0.32833,0.16417
8,1.2746,0.86221,-0.34458,0,-0.51763,0,36.55,0.86221,-0.11486,-0.22972,-0.11486
9,1.505,0.96555,-0.46084,0,-0.5047,0,36.099,0.96555,-0.15361,-0.30723,-0.15361
10,1.6591,0.79702,-0.30811,0,-0.48891,0,35.954,0.79702,-0.1027,-0.20541,-0.1027
11,1.6854,0.58225,-0.052657,0,-0.52959,0,36.217,0.58225,-0.017552,-0.035105,-0.017552
12,1.8017,0.70382,-0.23263,0,-0.47119,0,37.008,0.70382,-0.077543,-0.15509,-0.077543
13,1.5554,0,0.49268,0,-0.49268,0,37.37,0,0.16423,0.32845,0.16423
14,1.3039,0,0.50287,0,-0.50287,0,37.971,0,0.16762,0.33525,0.16762
15,1.0711,0,0.46562,1.2171e-05,-0.46563,0.0045022,38.471,0,0.1552,0.31042,0.15522
16,1.0298,0.43404,0.082611,0,-0.51665,0.037084,38.673,0.43404,0.027537,0.055074,0.027537
17,1.0118,0.42976,0.036056,0.020983,-0.4868,0.10871,37.744,0.42976,0.0050245,0.031032,0.026007
18,1.2859,0.94364,-0.54819,0.087298,-0.48275,0.21866,35.073,0.94364,-0.21183,-0.33636,-0.12453
19,1.6184,0.81183,-0.66494,0.31761,-0.46449,0.31761,30.816,0.81183,-0.32752,-0.33743,-0.0099094
20,1.5246,0,0.18752,0.29451,-0.48203,0.49076,26.803,0,-0.035665,0.22318,0.25885
21,1.502,0,0.045224,0.46502,-0.51024,0.47366,21.966,0,-0.13993,0.18516,0.32509
22,1.4827,0,0.038568,0.46134,-0.49991,0.65566,22.011,0,-0.14093,0.17949,0.32042
23,1.5562,0,-0.14696,0.64003,-0.49307,0.88899,18.265,0,-0.26233,0.11537,0.3777
24,1.5918,0,-0.071217,0.57418,-0.50296,0.57418,14.366,0,-0.21513,0.14392,0.35905
25,1.6129,0,-0.042124,0.56358,-0.52146,0.6208,19.409,0,-0.2019,0.15978,0.36168
26,1.6464,0,-0.067055,0.6172,-0.55014,0.98144,18.571,0,-0.22808,0.16103,0.38911
27,1.8478,0,-0.40284,0.92601,-0.52317,1.3961,12.873,0,-0.44295,0.04011,0.48306
28,1.9932,0,-0.29081,0.75383,-0.46302,0.75383,12.147,0,-0.34821,0.057404,0.40561
29,2.0983,0,-0.2101,0.67081,-0.46071,0.67081,15.029,0,-0.29364,0.083536,0.37717
30,2.1844,0,-0.17232,0.64336,-0.47104,0.64336,15.786,0,-0.2719,0.099573,0.37147
31,2.2911,0,-0.21329,0.65673,-0.44343,0.97571,16.838,0,-0.29001,0.076714,0.36672
32,2.5323,0,-0.48242,0.94822,-0.46579,1.1345,13.087,0,-0.47688,-0.0055428,0.47134
33,2.6155,0,-0.16634,0.63614,-0.46979,0.63614,13.744,0,-0.26749,0.10115,0.36864
34,2.6809,0,-0.13084,0.64583,-0.51499,0.72058,17.547,0,-0.25889,0.12805,0.38694
35,2.7698,0,-0.17779,0.73419,-0.5564,0.99796,16.492,0,-0.30399,0.1262,0.4302
36,2.723,0,0.093478,0.63241,-0.72589,0.63241,14.034,0,-0.17964,0.27312,0.45277
37,2.657,0,0.13203,0.61837,-0.7504,0.68729,18.696,0,-0.16211,0.29414,0.45626
38,2.4088,0,0.49645,0.25092,-0.74738,0.25092,17.761,0,0.081843,0.41461,0.33277
39,2.1031,0,0.61133,0.11913,-0.73045,0.11913,26.551,0,0.16407,0.44726,0.28319
40,1.7709,0,0.6644,0.062544,-0.72695,0.062544,30.927,0,0.20062,0.46378,0.26316
41,1.4304,0,0.68108,0.00726,-0.68834,0.00726,34.244,0,0.22461,0.45647,0.23187
42,1.0957,0,0.66944,0,-0.66944,0,36.996,0,0.22315,0.44629,0.22315
43,1.0033,0.47573,0.18479,0,-0.66052,0,38.44,0.47573,0.061597,0.12319,0.061597
44,0.99947,0.63583,0.0076056,0,-0.64343,0,38.551,0.63583,0.0025352,0.0050704,0.0025352
45,1.0014,0.63591,-0.0038021,0,-0.6321,0,38.605,0.63591,-0.0012674,-0.0025347,-0.0012674
46,1.0085,0.59825,-0.01433,0,-0.58392,0,38.816,0.59825,-0.0047768,-0.0095535,-0.0047768
47,1.0075,0.58697,0.0020681,0,-0.58904,0,38.467,0.58697,0.00068935,0.0013787,0.00068935
48,0.9824,0.57279,0.050201,0,-0.623,0,38.18,0.57279,0.016734,0.033467,0.016734
49,1.0086,0.60864,-0.052455,0,-0.55619,0,38.214,0.60864,-0.017485,-0.03497,-0.017485
50,1.0074,0.52084,0.0025105,0,-0.52335,0,37.782,0.52084,0.00083684,0.0016737,0.00083684
51,1.2479,0.96016,-0.48104,0,-0.47913,0,37.413,0.96016,-0.16035,-0.32069,-0.16035
52,1.4845,0.98876,-0.47315,0,-0.5156,0,36.857,0.98876,-0.15772,-0.31544,-0.15772
53,1.6874,0.92052,-0.4059,0,-0.51462,0,35.865,0.92052,-0.1353,-0.2706,-0.1353
54,1.6906,0.49985,-0.0064364,0,-0.49341,0,35.795,0.49985,-0.0021455,-0.0042909,-0.0021455
55,1.4422,0,0.49684,0,-0.49684,0,35.834,0,0.16561,0.33123,0.16561
56,1.1993,0,0.48583,0,-0.48583,0,36.574,0,0.16194,0.32389,0.16194
57,1.3896,0.88944,-0.38068,0,-0.50876,0,37.822,0.88944,-0.12689,-0.25379,-0.12689
58,1.6383,0.97598,-0.4973,0,-0.47868,0,37.894,0.97598,-0.16577,-0.33153,-0.16577
59,1.789,0.78528,-0.30146,0,-0.48382,0,37.776,0.78528,-0.10049,-0.20098,-0.10049
60,1.5397,0,0.49863,0,-0.49863,0,37.635,0,0.16621,0.33242,0.16621
61,1.3023,0,0.47485,0,-0.47485,0,37.995,0,0.15828,0.31657,0.15828
62,1.0535,0,0.4976,0,-0.4976,0,38.263,0,0.16587,0.33173,0.16587
63,1.0049,0.4423,0.097159,0,-0.53945,0,38.496,0.4423,0.032386,0.064772,0.032386
64,1.0052,0.54739,-0.00063146,2.3473e-17,-0.54676,0.0004623,38.194,0.54739,-0.00021049,-0.00042097,-0.00021049
65,1.0249,0.497,-0.039417,0.02187,-0.47946,0.02187,38.007,0.497,-0.020429,-0.018988,0.0014407
66,1.2996,0.90488,-0.5493,0.16156,-0.51714,0.16156,37.28,0.90488,-0.23695,-0.31235,-0.075396
67,1.5508,1.0476,-0.50244,0.019349,-0.56453,0.019349,33.144,1.0476,-0.17393,-0.32851,-0.15458
68,1.7623,0.99539,-0.42299,0.024129,-0.59654,0.024129,37.054,0.99539,-0.14904,-0.27395,-0.12491
69,1.8931,0.80178,-0.26163,0.047492,-0.58764,0.21943,37.01,0.80178,-0.10304,-0.15859,-0.05555
70,1.6779,0,0.43033,0.16744,-0.59777,0.16744,31.679,0,0.087628,0.3427,0.25507
71,1.4524,0,0.45118,0.15079,-0.60197,0.30421,33.413,0,0.10013,0.35105,0.25092
72,1.7263,0,-0.54789,1.1793,-0.63137,1.1793,29.552,0,-0.57572,0.027824,0.60354
73,1.9777,0,-0.50281,1.0503,-0.54745,1.4908,11.848,0,-0.51769,0.014882,0.53257
74,2.1935,0,-0.43166,1.0304,-0.59878,1.6454,12.569,0,-0.48736,0.055708,0.54307
75,2.385,0,-0.38285,0.99926,-0.61641,1.7163,12.681,0,-0.4607,0.077854,0.53856
76,2.5549,0,-0.33987,0.94553,-0.60565,1.7489,13.13,0,-0.42847,0.088594,0.51706
77,2.6942,0,-0.27864,0.89836,-0.61972,1.6919,13.355,0,-0.39233,0.11369,0.50603
78,2.7821,0,-0.17569,0.84613,-0.67044,1.5421,13.586,0,-0.34061,0.16492,0.50553
79,2.8702,0,-0.17637,0.82804,-0.65168,1.6384,13.302,0,-0.3348,0.15844,0.49324
80,2.916,0,-0.091571,0.77876,-0.68719,1.5604,13.35,0,-0.29011,0.19854,0.48865
81,2.9614,0,-0.090797,0.76118,-0.67039,0.8926,13.025,0,-0.28399,0.1932,0.47719
82,2.9366,0,0.049611,0.63668,-0.68629,0.63668,13.229,0,-0.19569,0.2453,0.44099
83,2.9582,0,-0.043198,0.68295,-0.63975,1.0623,17.276,0,-0.24205,0.19885,0.4409
84,3.0016,0,-0.086674,0.87333,-0.78666,0.9027,12.965,0,-0.32,0.23333,0.55333
85,2.9673,0,0.068568,0.70847,-0.77704,0.70847,14.13,0,-0.2133,0.28187,0.49517
86,2.7605,0,0.41362,0.37745,-0.79107,0.37745,16.883,0,0.012059,0.40156,0.38951
87,2.3815,0,0.75796,0.061021,-0.81898,0.061021,22.975,0,0.23231,0.52564,0.29333
88,1.998,0,0.76693,0.0455,-0.81243,0.0455,31.935,0,0.24048,0.52645,0.28598
89,1.615,0,0.76609,0.0039297,-0.77002,0.0039297,34.771,0,0.25405,0.51203,0.25798
90,1.262,0,0.70587,0,-0.70587,0,37.657,0,0.23529,0.47058,0.23529
91,1.1193,0.44539,0.28542,0,-0.73081,0,38.946,0.44539,0.095139,0.19028,0.095139
92,0.99491,0.47927,0.24884,0,-0.72811,0,39.008,0.47927,0.082947,0.16589,0.082947
93,0.99985,0.72987,-0.0098922,0,-0.71998,0,38.954,0.72987,-0.0032974,-0.0065948,-0.0032974
94,1.0118,0.66075,-0.023896,0,-0.63686,0,38.733,0.66075,-0.0079653,-0.015931,-0.0079653
95,1.0153,0.60775,-0.0070269,0,-0.60072,0,37.904,0.60775,-0.0023423,-0.0046846,-0.0023423
96,1.0055,0.54356,0.019603,0,-0.56317,0,36.832,0.54356,0.0065345,0.013069,0.0065345
97,1.2216,0.94718,-0.43225,-5.5511e-17,-0.51493,0,36.182,0.94718,-0.14408,-0.28817,-0.14408
98,1.4596,0.97759,-0.47595,0,-0.50165,0,35.293,0.97759,-0.15865,-0.3173,-0.15865
99,1.6303,0.83077,-0.34147,0,-0.48931,0,34.963,0.83077,-0.11382,-0.22764,-0.11382
100,1.6603,0.53806,-0.059941,0,-0.47812,0,35.529,0.53806,-0.01998,-0.03996,-0.01998
101,1.6952,0.52165,-0.069765,0,-0.45188,0,36.025,0.52165,-0.023255,-0.04651,-0.023255
102,1.4513,0,0.48774,0,-0.48774,0,36.677,0,0.16258,0.32516,0.16258
103,1.2168,0,0.4691,0,-0.4691,0,37.5,0,0.15637,0.31273,0.15637
104,1.4492,0.9364,-0.46483,0,-0.47157,0,37.913,0.9364,-0.15494,-0.30989,-0.15494
105,1.7022,0.95486,-0.50606,0,-0.4488,0,37.416,0.95486,-0.16869,-0.33737,-0.16869
106,1.4716,0,0.46116,0,-0.46116,0,36.704,0,0.15372,0.30744,0.15372
107,1.2063,0,0.53069,-1.8874e-15,-0.53069,0,36.708,0,0.1769,0.35379,0.1769
108,1.3629,0.76698,-0.31323,0,-0.45374,0,37.13,0.76698,-0.10441,-0.20882,-0.10441
109,1.6215,0.95744,-0.51711,0,-0.44032,0,36.581,0.95744,-0.17237,-0.34474,-0.17237
110,1.7148,0.67978,-0.18669,0,-0.49309,0,36.279,0.67978,-0.062229,-0.12446,-0.062229
111,1.731,0.58986,-0.032281,0,-0.55758,0,36.649,0.58986,-0.01076,-0.021521,-0.01076
112,1.8133,0.69588,-0.16477,0.034618,-0.56572,0.034618,37.325,0.69588,-0.066464,-0.09831,-0.031846
113,1.5618,0,0.50309,0.052245,-0.55534,0.15669,36.97,0,0.15028,0.35281,0.20253
114,1.3427,0,0.43828,0.23752,-0.6758,0.23752,34.27,0,0.066921,0.37136,0.30444
115,1.2759,0,0.13356,0.55158,-0.68514,0.55158,32.487,0,-0.13934,0.2729,0.41224
116,1.3364,0,-0.12114,0.77657,-0.65544,0.77657,23.667,0,-0.29924,0.1781,0.47734
117,1.3391,0,-0.0053813,0.68106,-0.67568,0.91145,17.104,0,-0.22881,0.22343,0.45225
118,1.4033,0,-0.12839,0.82115,-0.69277,1.1192,13.681,0,-0.31651,0.18813,0.50464
119,1.5863,0,-0.36604,1.0335,-0.66747,1.3076,10.182,0,-0.46651,0.10048,0.56699
120,1.8535,0,-0.53427,1.1514,-0.61718,1.456,10.736,0,-0.56191,0.027636,0.58954
121,2.0909,0,-0.47483,1.0992,-0.62439,1.2208,11.525,0,-0.52469,0.049852,0.57454
122,2.2921,0,-0.40235,1.0516,-0.6492,1.5847,12.047,0,-0.48464,0.082284,0.56692
123,2.4688,0,-0.35346,1.0187,-0.66524,1.6867,12.2,0,-0.45739,0.10393,0.56131
124,2.6074,0,-0.27726,0.96866,-0.6914,1.738,12.58,0,-0.41531,0.13805,0.55335
125,2.7315,0,-0.24811,0.93499,-0.68688,1.7196,12.587,0,-0.39437,0.14626,0.54063
126,2.8329,0,-0.20282,0.88213,-0.67931,1.7063,12.849,0,-0.36165,0.15883,0.52048
127,2.923,0,-0.18022,0.83167,-0.65145,1.6265,13.024,0,-0.3373,0.15707,0.49437
128,2.9811,0,-0.11615,0.75397,-0.63781,1.4787,13.317,0,-0.29004,0.17389,0.46393
129,2.9773,0,0.0075042,0.6618,-0.66931,0.95687,13.471,0,-0.2181,0.2256,0.4437
130,3.0118,0,-0.068911,0.67298,-0.60407,0.77475,13.111,0,-0.2473,0.17839,0.42569
131,2.9762,0,0.071175,0.61721,-0.68839,0.73462,14.141,0,-0.18201,0.25319,0.4352
132,2.7503,0,0.45174,0.30751,-0.75925,0.30751,15.282,0,0.048074,0.40366,0.35559
133,2.5264,0,0.44785,0.35716,-0.80501,0.35716,25.269,0,0.030229,0.41762,0.38739
134,2.2412,0,0.57048,0.26337,-0.83384,0.26337,25.956,0,0.10237,0.46811,0.36574
135,1.9014,0,0.67959,0.14553,-0.82512,0.14553,30.135,0,0.17802,0.50157,0.32355
136,1.5357,0,0.73131,0.08629,-0.8176,0.08629,34.373,0,0.21501,0.5163,0.3013
137,1.146,0,0.77942,0.0094741,-0.7889,0.0094741,36.986,0,0.25665,0.52277,0.26612
138,0.9968,0.45783,0.29841,0,-0.75624,0,38.744,0.45783,0.099469,0.19894,0.099469
139,1.0142,0.73283,-0.034741,0,-0.69809,0,38.686,0.73283,-0.01158,-0.023161,-0.01158
140,1.0067,0.67226,0.014974,0,-0.68723,0,37.87,0.67226,0.0049914,0.0099828,0.0049914
141,1.0111,0.66711,-0.0088343,0,-0.65828,0,37.187,0.66711,-0.0029448,-0.0058895,-0.0029448
142,1.022,0.66111,-0.021817,0,-0.63929,0,36.824,0.66111,-0.0072724,-0.014545,-0.0072724
143,1.007,0.563,0.030062,0,-0.59306,0,36.354,0.563,0.010021,0.020041,0.010021
144,1.2246,0.97597,-0.43523,0,-0.54075,0,36.37,0.97597,-0.14508,-0.29015,-0.14508
145,1.4371,0.92067,-0.425,0,-0.49567,0,36.587,0.92067,-0.14167,-0.28334,-0.14167
146,1.6885,0.96856,-0.50285,0,-0.46572,0,36.403,0.96856,-0.16762,-0.33523,-0.16762
147,1.7346,0.57131,-0.092247,0,-0.47906,0,36.326,0.57131,-0.030749,-0.061498,-0.030749
148,1.4988,0,0.47166,0,-0.47166,0,36.581,0,0.15722,0.31444,0.15722
149,1.2688,0,0.46001,0,-0.46001,0,36.67,0,0.15334,0.30667,0.15334
150,1.0375,0,0.46255,-3.6637e-15,-0.46255,0,36.961,0,0.15418,0.30837,0.15418
151,1.2894,0.95423,-0.50369,0,-0.45055,0,37.136,0.95423,-0.1679,-0.33579,-0.1679
152,1.5464,0.9882,-0.51413,0,-0.47407,0,36.295,0.9882,-0.17138,-0.34275,-0.17138
153,1.6349,0.62624,-0.17684,0,-0.4494,0,35.907,0.62624,-0.058946,-0.11789,-0.058946
154,1.3889,0,0.49193,0,-0.49193,0,35.85,0,0.16398,0.32795,0.16398
155,1.1672,0,0.44333,0,-0.44333,0,36.739,0,0.14778,0.29556,0.14778
156,1.4206,0.96617,-0.50666,0,-0.45951,0,37.796,0.96617,-0.16889,-0.33777,-0.16889
157,1.6688,0.95705,-0.49653,0,-0.46052,0,37.947,0.95705,-0.16551,-0.33102,-0.16551
158,1.8599,0.87198,-0.38215,0,-0.48983,0,37.902,0.87198,-0.12738,-0.25476,-0.12738
159,1.5899,0,0.54005,0,-0.54005,0,37.701,0,0.18002,0.36003,0.18002
160,1.3274,0,0.52502,0.042706,-0.56773,0.042706,38.026,0,0.16077,0.36425,0.20348
161,1.0699,0,0.51493,0.12119,-0.63612,0.12119,37.456,0,0.13125,0.38369,0.25244
162,1.0355,0.42194,0.068775,0.099848,-0.59056,0.40924,35.398,0.42194,-0.010358,0.079133,0.08949
163,1.3958,0.96572,-0.72059,0.36352,-0.60865,0.37365,26.834,0.96572,-0.36137,-0.35922,0.0021514
164,1.4766,0.43559,-0.16164,0.33703,-0.61098,0.4906,26.199,0.43559,-0.16623,0.0045825,0.17081
165,1.409,0,0.1353,0.4695,-0.6048,0.72978,22.227,0,-0.1114,0.2467,0.3581
166,1.4491,0,-0.080342,0.69303,-0.61269,1.0637,16.847,0,-0.25779,0.17745,0.43524
167,1.3504,0,0.19749,0.51691,-0.7144,0.51691,11.37,0,-0.10647,0.30397,0.41044
168,1.3157,0,0.069428,0.51497,-0.5844,0.70306,20.318,0,-0.14851,0.21794,0.36645
169,1.3816,0,-0.13178,0.7186,-0.58682,1.1712,16.51,0,-0.28346,0.15168,0.43514
170,1.6078,0,-0.4525,1.0437,-0.5912,1.0437,10.11,0,-0.49873,0.046232,0.54497
171,1.7518,0,-0.28788,0.92908,-0.6412,0.92908,11.434,0,-0.40565,0.11778,0.52343
172,1.8607,0,-0.21791,0.8873,-0.66939,1.5166,12.629,0,-0.3684,0.1505,0.5189
173,1.7602,0,0.20113,0.48647,-0.68759,0.48647,10.338,0,-0.095112,0.29624,0.39135
174,1.6962,0,0.12796,0.49012,-0.61808,0.64732,19.447,0,-0.12072,0.24868,0.3694
175,1.7318,0,-0.07127,0.69394,-0.62267,1.0559,16.228,0,-0.25507,0.1838,0.43887
176,1.763,0,-0.062352,0.69115,-0.6288,0.69115,11.01,0,-0.25117,0.18882,0.43999
177,1.7731,0,-0.020321,0.68746,-0.66714,0.92709,16.931,0,-0.23593,0.21561,0.45153
178,1.8455,0,-0.1448,0.71256,-0.56776,0.71256,13.258,0,-0.28579,0.14099,0.42677
179,1.897,0,-0.10291,0.71994,-0.61702,0.89427,16.919,0,-0.27428,0.17137,0.44565
180,1.7439,0,0.30623,0.44396,-0.75019,0.44396,14.358,0,-0.045909,0.35214,0.39805
181,1.6477,0,0.19245,0.65974,-0.85219,0.65974,23.879,0,-0.15576,0.34821,0.50398
182,1.4082,0,0.47889,0.33482,-0.81371,0.33482,18.16,0,0.048025,0.43087,0.38284
183,1.0743,0,0.66782,0.14255,-0.81037,0.14255,27.632,0,0.17509,0.49273,0.31764
184,0.99515,0.50152,0.15833,0.15152,-0.81136,0.15152,32.341,0.50152,0.0022687,0.15606,0.15379
185,0.95932,0.69943,0.071644,0.010344,-0.78142,0.010344,32.868,0.69943,0.020433,0.051211,0.030777
186,0.99475,0.81348,-0.070854,0,-0.74263,0,37.785,0.81348,-0.023618,-0.047236,-0.023618
187,1.007,0.73342,-0.024401,0,-0.70902,0,38.31,0.73342,-0.0081336,-0.016267,-0.0081336
188,0.97456,0.70457,0.064783,0,-0.76936,0,38.121,0.70457,0.021594,0.043189,0.021594
189,1.015,0.75568,-0.080893,0,-0.67479,0,39.113,0.75568,-0.026964,-0.053929,-0.026964
190,1.0102,0.61766,0.0096559,0,-0.62731,0,38.741,0.61766,0.0032186,0.0064373,0.0032186
191,1.0015,0.59274,0.017374,0,-0.61011,0,38.403,0.59274,0.0057913,0.011583,0.0057913
192,1.0105,0.56715,-0.018041,0,-0.5491,0,38.499,0.56715,-0.0060137,-0.012027,-0.0060137
193,1.0109,0.50284,-0.00083531,0,-0.502,0,37.979,0.50284,-0.00027844,-0.00055687,-0.00027844
194,1.2541,0.96147,-0.48637,0,-0.4751,0,37.829,0.96147,-0.16212,-0.32425,-0.16212
195,1.3583,0.66062,-0.20839,0,-0.45223,0,37.026,0.66062,-0.069463,-0.13893,-0.069463
196,1.5974,0.96363,-0.47826,0,-0.48537,0,36.631,0.96363,-0.15942,-0.31884,-0.15942
197,1.6771,0.62885,-0.15938,0,-0.46947,0,35.802,0.62885,-0.053127,-0.10625,-0.053127
198,1.4343,0,0.48574,0,-0.48574,0,35.706,0,0.16191,0.32383,0.16191
199,1.1998,0,0.469,0,-0.469,0,36.239,0,0.15633,0.31267,0.15633
200,1.4586,0.99104,-0.51776,0,-0.47328,0,36.982,0.99104,-0.17259,-0.34518,-0.17259
201,1.6761,0.86441,-0.43498,0,-0.42943,0,37.104,0.86441,-0.14499,-0.28999,-0.14499
202,1.4374,0,0.47748,0,-0.47748,0,37.195,0,0.15916,0.31832,0.15916
203,1.2102,0,0.45432,0,-0.45432,0,37.938,0,0.15144,0.30288,0.15144
204,1.4563,1.007,-0.49212,0,-0.51491,0,38.578,1.007,-0.16404,-0.32808,-0.16404
205,1.6933,0.97686,-0.47408,0,-0.50277,0,38.259,0.97686,-0.15803,-0.31605,-0.15803
206,1.9148,0.89741,-0.44293,0,-0.45448,0,37.822,0.89741,-0.14764,-0.29529,-0.14764
207,1.6302,0,0.56925,-8.8818e-16,-0.56925,0.00068134,37.211,0,0.18975,0.3795,0.18975
208,1.3519,0,0.55651,0.00058761,-0.5571,0.048912,37.433,0,0.18531,0.3712,0.1859
209,1.1301,0,0.44354,0.22099,-0.66453,0.22099,36.33,0,0.074183,0.36936,0.29518
210,1.3691,0.93787,-0.47797,0.2104,-0.6703,0.29297,32.027,0.93787,-0.22946,-0.24851,-0.019053
211,1.5785,0.8674,-0.41873,0.27749,-0.72616,0.38635,29.44,0.8674,-0.23207,-0.18666,0.045417
212,1.4946,0,0.16783,0.5012,-0.66904,0.5012,26.482,0,-0.11112,0.27896,0.39008
213,1.6089,0,-0.22859,0.90132,-0.67273,0.90132,23.21,0,-0.37663,0.14805,0.52468
214,1.6593,0,-0.10092,0.83649,-0.73557,0.87999,14.772,0,-0.31247,0.21155,0.52402
215,1.6751,0,-0.031453,0.80948,-0.77803,1.2761,14.516,0,-0.28031,0.24886,0.52917
216,1.9327,0,-0.51527,1.1629,-0.64759,1.308,10.548,0,-0.55937,0.044107,0.60348
217,2.1982,0,-0.53092,1.1022,-0.5713,1.4786,11.465,0,-0.54438,0.013458,0.55784
218,2.366,0,-0.33567,1.0221,-0.68641,1.2945,12.594,0,-0.45259,0.11691,0.5695
219,2.5201,0,-0.30817,1.0026,-0.6944,1.4445,12.5,0,-0.43691,0.12874,0.56565
220,2.6294,0,-0.21871,0.96411,-0.74541,1.5732,12.663,0,-0.39427,0.17557,0.56984
221,2.7526,0,-0.24635,0.94142,-0.69507,1.0725,12.511,0,-0.39592,0.14957,0.5455
222,2.8457,0,-0.18612,0.87964,-0.69352,1.1898,12.904,0,-0.35525,0.16913,0.52438
223,2.9348,0,-0.17829,0.82709,-0.64881,1.4462,13.071,0,-0.33513,0.15684,0.49197
224,2.9721,0,-0.074622,0.74534,-0.67072,0.99448,13.376,0,-0.27332,0.1987,0.47202
225,3.0321,0,-0.11997,0.71095,-0.59098,1.1071,13.383,0,-0.27697,0.157,0.43398
226,3.0303,0,0.0036643,0.51971,-0.52337,0.96768,13.785,0,-0.17201,0.17568,0.34769
227,3.0189,0,0.022689,0.53687,-0.55956,0.69488,13.957,0,-0.17139,0.19408,0.36548
228,2.9331,0,0.17161,0.59047,-0.76208,0.59047,16.705,0,-0.13962,0.31123,0.45085
229,2.6759,0,0.51441,0.27222,-0.78663,0.27222,18.679,0,0.08073,0.43368,0.35295
230,2.429,0,0.49387,0.30822,-0.80209,0.30934,26.087,0,0.061882,0.43199,0.3701
231,2.0966,0,0.66481,0.11619,-0.78099,0.11619,26.279,0,0.18287,0.48193,0.29906
232,1.7486,0,0.69603,0.098018,-0.79405,0.098018,32.545,0,0.19934,0.49669,0.29736
233,1.3946,0,0.70793,0.022708,-0.73064,0.022708,34.038,0,0.22841,0.47953,0.25112
234,1.0402,0,0.70883,0,-0.70883,0,37.863,0,0.23628,0.47255,0.23628
235,1.0103,0.60698,0.059725,0,-0.66671,0,38.872,0.60698,0.019908,0.039817,0.019908
236,1.0046,0.63686,0.011489,0,-0.64835,0,38.715,0.63686,0.0038298,0.0076595,0.0038298
237,1.0052,0.6556,-0.0013159,0,-0.65428,0,38.562,0.6556,-0.00043865,-0.00087729,-0.00043865
238,0.99155,0.62731,0.027366,0,-0.65468,0,38.079,0.62731,0.0091221,0.018244,0.0091221
239,1.0092,0.63891,-0.035221,0,-0.60369,0,37.743,0.63891,-0.01174,-0.023481,-0.01174
240,1.0075,0.54128,0.0032432,0,-0.54453,0,37.375,0.54128,0.0010811,0.0021621,0.0010811
241,1.2332,0.96394,-0.45135,0,-0.51259,0,36.733,0.96394,-0.15045,-0.3009,-0.15045
242,1.4706,0.98752,-0.47479,0,-0.51273,0,36.227,0.98752,-0.15826,-0.31653,-0.15826
243,1.6649,0.94089,-0.38849,0,-0.55241,0,35.808,0.94089,-0.1295,-0.25899,-0.1295
244,1.7047,0.56078,-0.079713,0,-0.48106,0,35.575,0.56078,-0.026571,-0.053142,-0.026571
245,1.471,0,0.46743,0,-0.46743,0,35.986,0,0.15581,0.31162,0.15581
246,1.2503,0,0.44135,0,-0.44135,0,36.401,0,0.14712,0.29424,0.14712
247,1.0193,0,0.46212,0,-0.46212,0,37.261,0,0.15404,0.30808,0.15404
248,1.2771,0.978,-0.51578,0,-0.46221,0,37.967,0.978,-0.17193,-0.34385,-0.17193
249,1.5339,0.97875,-0.51353,0,-0.46522,0,37.643,0.97875,-0.17118,-0.34236,-0.17118
250,1.7422,0.86669,-0.41657,0,-0.45012,0,37.295,0.86669,-0.13886,-0.27771,-0.13886
251,1.487,0,0.51034,0,-0.51034,0,36.88,0,0.17011,0.34023,0.17011
252,1.2544,0,0.46528,0,-0.46528,0,37.244,0,0.15509,0.31019,0.15509
253,1.0292,0,0.4504,0,-0.4504,0,37.544,0,0.15013,0.30027,0.15013
254,1.277,0.99153,-0.49561,0,-0.49592,0,37.985,0.99153,-0.1652,-0.3304,-0.1652
255,1.4912,0.97485,-0.42836,0.00066861,-0.54715,0.00066861,37.804,0.97485,-0.14301,-0.28535,-0.14234
256,1.7185,0.96472,-0.45464,0.015961,-0.52605,0.038477,37.808,0.96472,-0.15687,-0.29777,-0.1409
257,1.8662,0.728,-0.2955,0.10049,-0.53299,0.10049,36.602,0.728,-0.13199,-0.1635,-0.031508
258,1.6646,0,0.40333,0.17005,-0.57338,0.17005,34.779,0,0.077759,0.32557,0.24781
259,1.5139,0,0.30132,0.27397,-0.57529,0.27397,33.047,0,0.0091163,0.2922,0.28309
260,1.4649,0,0.098002,0.50643,-0.60443,0.50643,30.104,0,-0.13614,0.23414,0.37029
261,1.3881,0,0.15354,0.4566,-0.61014,0.52039,23.448,0,-0.10102,0.25456,0.35558
262,1.3135,0,0.14925,0.47114,-0.62039,1.0479,22.318,0,-0.1073,0.25654,0.36384
263,1.4824,0,-0.33777,0.96092,-0.62314,1.2813,12.015,0,-0.4329,0.095124,0.52802
264,1.7674,0,-0.56994,1.133,-0.56307,1.4029,11.302,0,-0.56765,-0.0022883,0.56536
265,2.0177,0,-0.50064,1.0807,-0.58002,1.5466,12.138,0,-0.5271,0.026459,0.55356
266,2.2509,0,-0.46641,1.0323,-0.56585,1.4835,12.697,0,-0.49956,0.033146,0.5327
267,2.4613,0,-0.42087,0.97651,-0.55564,1.5715,13.314,0,-0.46579,0.044922,0.51071
268,2.6416,0,-0.36061,0.90445,-0.54384,1.7201,14.092,0,-0.42169,0.061077,0.48277
269,2.7898,0,-0.29624,0.83261,-0.53638,1.7155,14.668,0,-0.37628,0.080046,0.45633
270,2.8925,0,-0.20546,0.75466,-0.5492,1.591,15.158,0,-0.32004,0.11458,0.43462
271,2.9631,0,-0.1412,0.68262,-0.54142,1.567,15.359,0,-0.27461,0.1334,0.40801
272,2.9942,0,-0.06231,0.60276,-0.54045,1.3484,15.388,0,-0.22169,0.15938,0.38107
273,2.9676,0,0.053195,0.54425,-0.59745,1.2986,15.3,0,-0.16368,0.21688,0.38057
274,2.9818,0,-0.028222,0.59574,-0.56752,1.0624,14.605,0,-0.20799,0.17977,0.38776
275,3.0079,0,-0.052258,0.62044,-0.56818,0.85168,14.297,0,-0.22423,0.17198,0.39621
276,2.9689,0,0.077892,0.68781,-0.7657,0.68781,14.459,0,-0.20331,0.2812,0.4845
277,2.7532,0,0.43141,0.35682,-0.78822,0.35682,16.547,0,0.024864,0.40654,0.38168
278,2.5313,0,0.44382,0.34113,-0.78495,0.34113,23.568,0,0.034232,0.40959,0.37536
279,2.2464,0,0.56978,0.21756,-0.78734,0.21756,25.692,0,0.11741,0.45237,0.33497
280,1.8975,0,0.69792,0.04364,-0.74156,0.04364,30.352,0,0.21809,0.47983,0.26173
281,1.5392,0,0.71662,0.0039419,-0.72056,0.0039419,36.187,0,0.23756,0.47906,0.2415
282,1.1881,0,0.70209,0,-0.70209,0,38.272,0,0.23403,0.46806,0.23403
283,1.0593,0.42776,0.25773,0,-0.68549,0,38.77,0.42776,0.085911,0.17182,0.085911
284,0.99948,0.56549,0.11956,0,-0.68506,0,38.52,0.56549,0.039854,0.079708,0.039854
285,1.0177,0.65937,-0.036459,0,-0.62291,0,38.146,0.65937,-0.012153,-0.024306,-0.012153
286,1.0003,0.59818,0.034767,0,-0.63295,0,37.364,0.59818,0.011589,0.023178,0.011589
287,1.0157,0.59873,-0.030798,0,-0.56794,0,36.924,0.59873,-0.010266,-0.020532,-0.010266
288,1.2143,0.97949,-0.39722,0,-0.58227,0,36.498,0.97949,-0.13241,-0.26481,-0.13241
289,1.4238,0.93506,-0.41895,0,-0.51611,0,36.246,0.93506,-0.13965,-0.2793,-0.13965
290,1.6289,0.99578,-0.41009,0,-0.58569,0,36.162,0.99578,-0.1367,-0.27339,-0.1367
291,1.743,0.73045,-0.22827,0,-0.50218,0,36.115,0.73045,-0.076089,-0.15218,-0.076089
292,1.4942,0,0.49752,0,-0.49752,0,36.066,0,0.16584,0.33168,0.16584
293,1.2548,0,0.47883,0,-0.47883,0,36.713,0,0.15961,0.31922,0.15961
294,1.0022,0,0.50513,0,-0.50513,0,36.947,0,0.16838,0.33675,0.16838
295,1.2506,0.95169,-0.49668,0,-0.45501,0,37.456,0.95169,-0.16556,-0.33112,-0.16556
296,1.5025,0.96229,-0.50377,0,-0.45852,0,36.796,0.96229,-0.16792,-0.33585,-0.16792
297,1.6734,0.80413,-0.34182,0,-0.46231,0,36.177,0.80413,-0.11394,-0.22788,-0.11394
298,1.4411,0,0.46455,0,-0.46455,0,36.046,0,0.15485,0.3097,0.15485
299,1.2186,0,0.44492,0,-0.44492,0,36.607,0,0.14831,0.29662,0.14831
300,1.4809,0.98783,-0.52459,0,-0.46325,0,37.372,0.98783,-0.17486,-0.34972,-0.17486
301,1.7409,0.9774,-0.51986,0,-0.45754,0,37.319,0.9774,-0.17329,-0.34657,-0.17329
302,1.5021,0,0.47758,0,-0.47758,0,37.301,0,0.15919,0.31839,0.15919
303,1.2627,0,0.47884,0,-0.47884,0,37.954,0,0.15961,0.31923,0.15961
304,1.0383,0,0.44868,0.038395,-0.48707,0.038395,38.324,0,0.13676,0.31192,0.17516
305,1.3072,0.93809,-0.53786,0.033534,-0.43376,0.17247,37.7,0.93809,-0.19046,-0.34739,-0.15693
306,1.6917,0.83441,-0.76888,0.40838,-0.47391,0.40838,32.947,0.83441,-0.39242,-0.37646,0.015962
307,1.6381,0,0.1071,0.36221,-0.46932,0.56011,25.391,0,-0.085037,0.19214,0.27718
308,1.6382,0,-0.00020156,0.50349,-0.50329,0.74974,20.884,0,-0.1679,0.1677,0.33559
309,1.7147,0,-0.15293,0.65572,-0.50279,0.65572,16.662,0,-0.26955,0.11662,0.38617
310,1.776,0,-0.1227,0.62372,-0.50102,0.66607,17.559,0,-0.24881,0.12611,0.37491
311,1.8433,0,-0.13451,0.66026,-0.52575,0.79085,17.017,0,-0.26492,0.13041,0.39533
312,1.9718,0,-0.25709,0.77643,-0.51934,0.77643,15.069,0,-0.34451,0.087415,0.43192
313,1.9661,0,0.011576,0.50017,-0.51175,0.50017,15.412,0,-0.16286,0.17444,0.33731
314,1.9651,0,0.0018367,0.51539,-0.51723,0.74158,20.445,0,-0.17119,0.17302,0.34421
315,2.0881,0,-0.24591,0.73449,-0.48858,0.89226,16.596,0,-0.3268,0.080888,0.40769
316,2.2928,0,-0.4095,0.84291,-0.43341,1.1752,14.474,0,-0.41747,0.007969,0.42544
317,2.5095,0,-0.4332,0.88054,-0.44734,1.5123,14.477,0,-0.43792,0.0047114,0.44263
318,2.6813,0,-0.34374,0.80789,-0.46415,1.5949,15.133,0,-0.38388,0.040139,0.42401
319,2.8312,0,-0.29972,0.74461,-0.44489,1.4207,15.503,0,-0.34811,0.048391,0.3965
320,2.9325,0,-0.20262,0.66381,-0.46118,1.1921,15.913,0,-0.28881,0.086188,0.375
321,3.0106,0,-0.15632,0.58202,-0.42571,1.2816,16.049,0,-0.24611,0.089796,0.33591
322,2.9547,0,0.11193,0.40322,-0.51515,1.1247,16.49,0,-0.097095,0.20903,0.30612
323,2.9832,0,-0.056946,0.61453,-0.55759,0.9187,15.324,0,-0.22383,0.16688,0.39071
324,2.9163,0,0.1337,0.5364,-0.6701,0.5364,15.203,0,-0.13424,0.26793,0.40217
325,2.8404,0,0.15186,0.58485,-0.73671,0.59207,19.336,0,-0.14433,0.29619,0.44052
326,2.7091,0,0.26254,0.4614,-0.72394,0.4614,19.488,0,-0.06629,0.32883,0.39511
327,2.4833,0,0.45159,0.25419,-0.70578,0.25419,22.828,0,0.065799,0.38579,0.31999
328,2.1657,0,0.63519,0.09031,-0.7255,0.09031,27.992,0,0.18163,0.45357,0.27194
329,1.8473,0,0.63686,0.0087643,-0.64562,0.0087643,33.141,0,0.20936,0.42749,0.21813
330,1.5529,0,0.5887,0,-0.5887,0,35.876,0,0.19623,0.39246,0.19623
331,1.2413,0,0.62334,0,-0.62334,0,37.038,0,0.20778,0.41556,0.20778
332,1.4136,1.0026,-0.34467,0,-0.65796,0,37.977,1.0026,-0.11489,-0.22978,-0.11489
333,1.5574,0.95072,-0.28761,0,-0.66311,0,37.786,0.95072,-0.09587,-0.19174,-0.09587
334,1.7287,0.92411,-0.34252,0,-0.58159,0,37.645,0.92411,-0.11417,-0.22835,-0.11417
335,1.8496,0.76,-0.24183,0,-0.51817,0,37.071,0.76,-0.08061,-0.16122,-0.08061
336,1.6231,0,0.45293,-1.6653e-15,-0.45293,0,36.678,0,0.15098,0.30195,0.15098
337,1.6231,0,0.45293,-1.6653e-15,-0.45293,0,36.678,0,0.15098,0.30195,0.15098


==> data/stagewiseRiskConstraints0500stateErrors.csv <==
x,errors
0.3,0.00014574
0.32353,0.00052386
0.34706,0.00053496
0.37059,0.0015542
0.39412,0.0031967
0.41765,0.0048549
0.44118,0.0050918
0.46471,0.0052496
0.48824,0.0078878
0.51176,0.0084523
0.53529,0.010647
0.55882,0.011788
0.58235,0.017603
0.60588,0.018921
0.62941,0.025441
0.65294,0.030266
0.67647,0.032098
0.7,0.040677


==> data/stagewiseRiskConstraints0500stateErrors.csv.rawValues.csv <==
time,value
84,3.0016
130,3.0118
225,3.0321
226,3.0303
227,3.0189
275,3.0079
321,3.0106
44,0.99947
48,0.9824
92,0.99491
93,0.99985
138,0.9968
184,0.99515
185,0.95932
186,0.99475
188,0.97456
238,0.99155
284,0.99948

